Modeling Simulated Emissions from Galactic Binary Stars

Relativistic plasma flows from the jets of black hole binary systems consist the environment of multiple particle production and radiation emission including neutrinos and gamma-rays. We implement a hadronic model based on $p-p$ interactions with the purpose of predicting the produced secondary particle distributions inside the jet. Our ultimate goal is the neutrino and gamma-ray intensities calculation while taking into account the most important gamma-ray absorption processes in order to present more realistic results.

==> Absorption_gamma.txt <==
0) Test: M_accr=10^{-8}: z=6.34e+008 cm, Temp_g=2.22e+007 K, R_out=1.00e+010 cm, L_disk=4.75e+037 erg/s, R_cor=6.00e+001Rg, L_cor=5.00e+036 erg/s, L_donor=1.00e+005L_sun, T_effect=10000.00 K, s_seper=1.00e+012 cm 
    E (GeV)       tau_disk        tau_int        tau_ext       tau_donor 
 1.200000e+000  3.467154e-005  0.000000e+000  5.625910e-004  2.441497e-158 
 1.814027e+000  5.542077e-003  0.000000e+000  4.380334e-004  2.674618e-103 
 2.742244e+000  1.766911e-001  0.000000e+000  3.339425e-004  5.183922e-067 
 4.145420e+000  2.099297e+000  0.000000e+000  2.508087e-004  3.954057e-043 
 6.266586e+000  1.247317e+001  0.000000e+000  1.861286e-004  1.875438e-027 
 9.473128e+000  4.381881e+001  0.000000e+000  1.367646e-004  3.312968e-017 
 1.432042e+001  1.037075e+002  0.000000e+000  9.965075e-005  1.498335e-010 
 2.164802e+001  1.839975e+002  0.000000e+000  7.209144e-005  2.850128e-006 
 3.272508e+001  2.646605e+002  0.000000e+000  5.182780e-005  1.470014e-003 
 4.947014e+001  3.260213e+002  0.000000e+000  3.705622e-005  7.469145e-002 
 7.478346e+001  3.575985e+002  0.000000e+000  2.636547e-005  9.226604e-001 
 1.130493e+002  3.591779e+002  0.000000e+000  1.867741e-005  4.684999e+000 
 1.708954e+002  3.371060e+002  0.000000e+000  1.317895e-005  1.305980e+001 
 2.583407e+002  2.999848e+002  0.000000e+000  9.266721e-006  2.430988e+001 
 3.905308e+002  2.558202e+002  0.000000e+000  6.494720e-006  3.450153e+001 
 5.903611e+002  2.107456e+002  0.000000e+000  4.538634e-006  4.067558e+001 
 8.924424e+002  1.687685e+002  0.000000e+000  3.163236e-006  4.213224e+001 
 1.349095e+003  1.320432e+002  0.000000e+000  2.199250e-006  3.982087e+001 
 2.039412e+003  1.013443e+002  0.000000e+000  1.525610e-006  3.522103e+001 
 3.082957e+003  7.655417e+001  0.000000e+000  1.056124e-006  2.966673e+001 
 4.660472e+003  5.706584e+001  0.000000e+000  7.297249e-007  2.409042e+001 
 7.045184e+003  4.206813e+001  0.000000e+000  5.033142e-007  1.902449e+001 
 1.065013e+004  3.072245e+001  0.000000e+000  3.465851e-007  1.470209e+001 
 1.609968e+004  2.225868e+001  0.000000e+000  2.382993e-007  1.116872e+001 
 2.433771e+004  1.601700e+001  0.000000e+000  1.636154e-007  8.368012e+000 
 3.679104e+004  1.145783e+001  0.000000e+000  1.121900e-007  6.198726e+000 
 5.561661e+004  8.154320e+000  0.000000e+000  7.683358e-008  4.548291e+000 
 8.407501e+004  5.776989e+000  0.000000e+000  5.255925e-008  3.310416e+000 
 1.270953e+005  4.076267e+000  0.000000e+000  3.591529e-008  2.392670e+000 
 1.921285e+005  2.865856e+000  0.000000e+000  2.451717e-008  1.718841e+000 
 2.904385e+005  2.008316e+000  0.000000e+000  1.672045e-008  1.228158e+000 
 4.390527e+005  1.403230e+000  0.000000e+000  1.139294e-008  8.733651e-001 
 6.637111e+005  9.778241e-001  0.000000e+000  7.756337e-009  6.184178e-001 
 1.003325e+006  6.797163e-001  0.000000e+000  5.276303e-009  4.362115e-001 
 1.516715e+006  4.714312e-001  0.000000e+000  3.586527e-009  3.066198e-001 
 2.292801e+006  3.262954e-001  0.000000e+000  2.436166e-009  2.148472e-001 
 3.466002e+006  2.254112e-001  0.000000e+000  1.653651e-009  1.501094e-001 
 5.239517e+006  1.554444e-001  0.000000e+000  1.121760e-009  1.046021e-001 
 7.920520e+006  1.070204e-001  0.000000e+000  7.604816e-010  7.271559e-002 
 1.197336e+007  7.357004e-002  0.000000e+000  5.152557e-010  5.043712e-002 
 1.808190e+007  5.054990e-002  0.000000e+000  3.492402e-010  3.494405e-002 


1) Test: M_accr=10^{-8}: z=6.34e+011 cm, Temp_g=2.22e+007 K, R_out=1.00e+010 cm, L_disk=4.75e+037 erg/s, R_cor=6.00e+001Rg, L_cor=5.00e+036 erg/s, L_donor=1.00e+005L_sun, T_effect=10000.00 K, s_seper=1.00e+012 cm 
    E (GeV)       tau_disk        tau_int        tau_ext       tau_donor 
 1.200000e+000  4.434338e-009  0.000000e+000  5.625910e-007  5.651772e-251 
 1.848085e+000  9.611510e-007  0.000000e+000  4.328875e-007  1.541770e-161 
 2.846182e+000  2.710900e-005  0.000000e+000  3.256365e-007  1.345997e-103 
 4.383323e+000  2.304977e-004  0.000000e+000  2.410711e-007  4.167220e-066 
 6.750628e+000  9.214689e-004  0.000000e+000  1.762096e-007  6.790702e-042 
 1.039645e+001  2.262301e-003  0.000000e+000  1.274447e-007  2.641541e-026 
 1.601126e+001  4.062318e-003  0.000000e+000  9.136687e-008  2.590295e-016 
 2.465848e+001  5.947977e-003  0.000000e+000  6.501700e-008  5.885376e-010 
 3.797581e+001  7.595006e-003  0.000000e+000  4.595291e-008  5.845448e-006 
 5.848544e+001  8.822642e-003  0.000000e+000  3.230259e-008  1.750342e-003 
 9.007173e+001  9.581625e-003  0.000000e+000  2.258626e-008  5.985168e-002 
 1.387169e+002  9.905136e-003  0.000000e+000  1.572334e-008  5.621370e-001 
 2.136338e+002  9.848023e-003  0.000000e+000  1.090040e-008  2.318222e+000 
 3.290112e+002  9.418786e-003  0.000000e+000  7.529247e-009  5.524437e+000 
 5.067006e+002  8.600002e-003  0.000000e+000  5.183465e-009  9.159781e+000 
 7.803549e+002  7.459817e-003  0.000000e+000  3.557765e-009  1.191734e+001 
 1.201802e+003  6.164658e-003  0.000000e+000  2.435238e-009  1.314330e+001 
 1.850860e+003  4.891223e-003  0.000000e+000  1.662701e-009  1.291627e+001 
 2.850456e+003  3.759070e-003  0.000000e+000  1.132633e-009  1.169192e+001 
 4.389904e+003  2.820038e-003  0.000000e+000  7.699218e-010  9.970695e+000 
 6.760764e+003  2.077493e-003  0.000000e+000  5.223458e-010  8.135928e+000 
 1.041206e+004  1.509466e-003  0.000000e+000  3.537466e-010  6.421867e+000 
 1.603531e+004  1.085013e-003  0.000000e+000  2.391680e-010  4.941398e+000 
 2.469551e+004  7.732010e-004  0.000000e+000  1.614529e-010  3.727116e+000 
 3.803283e+004  5.470724e-004  0.000000e+000  1.088345e-010  2.766835e+000 
 5.857326e+004  3.847309e-004  0.000000e+000  7.326691e-011  2.027518e+000 
 9.020698e+004  2.691383e-004  0.000000e+000  4.926166e-011  1.469860e+000 
 1.389251e+005  1.874006e-004  0.000000e+000  3.308297e-011  1.055978e+000 
 2.139546e+005  1.299450e-004  0.000000e+000  2.219345e-011  7.527683e-001 
 3.295052e+005  8.976821e-005  0.000000e+000  1.487302e-011  5.330220e-001 
 5.074614e+005  6.180421e-005  0.000000e+000  9.957604e-012  3.752030e-001 
 7.815266e+005  4.242104e-005  0.000000e+000  6.660648e-012  2.627367e-001 
 1.203606e+006  2.903574e-005  0.000000e+000  4.451504e-012  1.831294e-001 
 1.853639e+006  1.982345e-005  0.000000e+000  2.972669e-012  1.271122e-001 
 2.854736e+006  1.350241e-005  0.000000e+000  1.983602e-012  8.789945e-002 
 4.396496e+006  9.177318e-006  0.000000e+000  1.322661e-012  6.057733e-002 
 6.770916e+006  6.225399e-006  0.000000e+000  8.813419e-013  4.161928e-002 
 1.042769e+007  4.215345e-006  0.000000e+000  5.868906e-013  2.851397e-002 
 1.605938e+007  2.849543e-006  0.000000e+000  3.905716e-013  1.948536e-002 
 2.473259e+007  1.923286e-006  0.000000e+000  2.597693e-013  1.328420e-002 
 3.808994e+007  1.296251e-006  0.000000e+000  1.726754e-013  9.036978e-003 
 5.866121e+007  8.724799e-007  0.000000e+000  1.147202e-013  6.135434e-003 
 9.034243e+007  5.865185e-007  0.000000e+000  7.617747e-014  4.157829e-003 
 1.391337e+008  3.938267e-007  0.000000e+000  5.055918e-014  2.812882e-003 
 2.142758e+008  2.641537e-007  0.000000e+000  3.354051e-014  1.899982e-003 
 3.296700e+008  1.771608e-007  0.000000e+000  2.226166e-014  1.282647e-003 


2) Test: M_accr=10^{-8}: z=6.34e+014 cm, Temp_g=2.22e+007 K, R_out=1.00e+010 cm, L_disk=4.75e+037 erg/s, R_cor=6.00e+001Rg, L_cor=5.00e+036 erg/s, L_donor=1.00e+005L_sun, T_effect=10000.00 K, s_seper=1.00e+012 cm 
    E (GeV)       tau_disk        tau_int        tau_ext       tau_donor 
 1.200000e+000  5.673299e-015  0.000000e+000  5.053889e-010  0.000000e+000 
 1.863710e+000  1.227111e-012  0.000000e+000  3.718950e-010  0.000000e+000 
 2.894512e+000  3.363249e-011  0.000000e+000  2.691737e-010  0.000000e+000 
 4.495441e+000  2.765023e-010  0.000000e+000  1.926395e-010  0.000000e+000 
 6.981831e+000  1.068903e-009  0.000000e+000  1.366918e-010  0.000000e+000 
 1.084342e+001  2.550020e-009  0.000000e+000  9.630471e-011  1.946393e-200 
 1.684082e+001  4.474036e-009  0.000000e+000  6.742898e-011  4.736065e-129 
 2.615534e+001  6.430022e-009  0.000000e+000  4.694884e-011  3.187019e-083 
 4.062163e+001  8.087131e-009  0.000000e+000  3.252526e-011  7.501084e-054 
 6.308911e+001  9.276870e-009  0.000000e+000  2.243085e-011  4.479731e-035 
 9.798316e+001  9.967741e-009  0.000000e+000  1.540600e-011  4.030761e-023 
 1.521768e+002  1.020701e-008  0.000000e+000  1.054206e-011  1.470352e-015 
 2.363445e+002  1.004814e-008  0.000000e+000  7.189621e-012  7.986180e-011 
 3.670646e+002  9.485062e-009  0.000000e+000  4.888428e-012  6.661882e-008 
 5.700848e+002  8.513938e-009  0.000000e+000  3.314647e-012  4.103454e-006 
 8.853939e+002  7.246258e-009  0.000000e+000  2.241911e-012  5.410761e-005 
 1.375098e+003  5.877767e-009  0.000000e+000  1.512893e-012  2.761567e-004 
 2.135652e+003  4.584835e-009  0.000000e+000  1.018807e-012  7.538631e-004 
 3.316863e+003  3.470530e-009  0.000000e+000  6.847689e-013  1.363526e-003 
 5.151392e+003  2.568596e-009  0.000000e+000  4.594431e-013  1.877770e-003 
 8.000582e+003  1.869248e-009  0.000000e+000  3.077614e-013  2.150428e-003 
 1.242564e+004  1.342906e-009  0.000000e+000  2.058468e-013  2.167047e-003 
 1.929815e+004  9.550663e-010  0.000000e+000  1.374894e-013  1.994443e-003 
 2.997179e+004  6.736879e-010  0.000000e+000  9.171317e-014  1.718972e-003 
 4.654893e+004  4.719638e-010  0.000000e+000  6.110404e-014  1.411530e-003 
 7.229474e+004  3.287053e-010  0.000000e+000  4.066477e-014  1.117677e-003 
 1.122803e+005  2.277587e-010  0.000000e+000  2.703386e-014  8.607158e-004 
 1.743816e+005  1.570971e-010  0.000000e+000  1.795427e-014  6.485930e-004 
 2.708306e+005  1.079174e-010  0.000000e+000  1.191305e-014  4.803724e-004 
 4.206247e+005  7.386243e-011  0.000000e+000  7.897641e-015  3.507972e-004 
 6.532686e+005  5.038679e-011  0.000000e+000  5.231335e-015  2.531557e-004 
 1.014586e+006  3.426922e-011  0.000000e+000  3.462488e-015  1.808485e-004 
 1.575745e+006  2.324369e-011  0.000000e+000  2.290039e-015  1.280688e-004 
 2.447275e+006  1.572606e-011  0.000000e+000  1.513537e-015  9.001234e-005 
 3.800842e+006  1.061556e-011  0.000000e+000  9.996642e-016  6.285571e-005 
 5.903055e+006  7.150829e-012  0.000000e+000  6.598432e-016  4.364652e-005 
 9.167985e+006  4.807665e-012  0.000000e+000  4.352773e-016  3.015994e-005 
 1.423872e+007  3.226588e-012  0.000000e+000  2.869739e-016  2.075097e-005 
 2.211403e+007  2.161926e-012  0.000000e+000  1.890956e-016  1.422262e-005 
 3.434511e+007  1.446367e-012  0.000000e+000  1.245356e-016  9.714629e-006 
 5.334110e+007  9.662855e-013  0.000000e+000  8.197648e-017  6.614884e-006 
 8.284360e+007  6.447091e-013  0.000000e+000  5.393585e-017  4.491525e-006 
 1.286637e+008  4.296287e-013  0.000000e+000  3.547050e-017  3.041939e-006 
 1.998265e+008  2.859750e-013  0.000000e+000  2.331668e-017  2.055348e-006 
 3.103488e+008  1.901504e-013  0.000000e+000  1.532088e-017  1.385745e-006 
 4.815180e+008  1.264260e-013  0.000000e+000  1.007257e-017  9.332789e-007 




==> Elect_distr_i=30.txt <==
0) Test: M_accr=10^{-8}: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ee_max=5.49e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  2.045116e+018  7.118519e+012 
1.538079e-003  1.032193e+018  2.065835e+012 
2.365687e-003  4.692304e+017  5.813455e+011 
3.638613e-003  2.045960e+017  1.613848e+011 
5.596474e-003  8.763317e+016  4.453269e+010 
8.607818e-003  3.725119e+016  1.225506e+010 
1.323950e-002  1.578378e+016  3.367877e+009 
2.036340e-002  6.678649e+015  9.247003e+008 
3.132052e-002  2.824329e+015  2.536624e+008 
4.817343e-002  1.194086e+015  6.950302e+007 
7.409453e-002  5.047907e+014  1.901109e+007 
1.139632e-001  2.133870e+014  5.186415e+006 
1.752845e-001  9.020210e+013  1.409130e+006 
2.696013e-001  3.812957e+013  3.803990e+005 
4.146681e-001  1.611780e+013  1.016399e+005 
6.377923e-001  6.813165e+012  2.670646e+004 
9.809749e-001  2.879996e+012  6.820728e+003 
1.508817e+000  1.217404e+012  1.655101e+003 
2.320679e+000  5.146092e+011  3.621119e+002 
3.569388e+000  2.175306e+011  6.030877e+001 
5.484510e+000  9.213658e+010  4.752048e-002 


1) Test: M_accr=10^{-8}: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ee_max=1.74e+002 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  1.459362e+009  4.703999e+009 
1.495151e-003  7.737696e+008  1.520634e+009 
2.235476e-003  3.725815e+008  4.740140e+008 
3.342373e-003  1.722947e+008  1.450358e+008 
4.997352e-003  7.823389e+007  4.394580e+007 
7.471794e-003  3.523217e+007  1.324564e+007 
1.117146e-002  1.580794e+007  3.980624e+006 
1.670301e-002  7.080923e+006  1.194230e+006 
2.497352e-002  3.169433e+006  3.579122e+005 
3.733918e-002  1.418171e+006  1.071971e+005 
5.582770e-002  6.344699e+005  3.209245e+004 
8.347083e-002  2.838340e+005  9.604831e+003 
1.248015e-001  1.269711e+005  2.873895e+003 
1.865970e-001  5.679888e+004  8.597142e+002 
2.789907e-001  2.540808e+004  2.571165e+002 
4.171331e-001  1.136588e+004  7.687240e+001 
6.236768e-001  5.084326e+003  2.297343e+001 
9.324908e-001  2.274383e+003  6.861433e+000 
1.394214e+000  1.017405e+003  2.047443e+000 
2.084561e+000  4.551178e+002  6.101349e-001 
3.116732e+000  2.035888e+002  1.814519e-001 
4.659985e+000  9.107180e+001  5.379849e-002 
6.967379e+000  4.073934e+001  1.587666e-002 
1.041728e+001  1.822401e+001  4.652019e-003 
1.557541e+001  8.152186e+000  1.347945e-003 
2.328758e+001  3.646735e+000  3.836740e-004 
3.481844e+001  1.631301e+000  1.060090e-004 
5.205882e+001  7.297334e-001  2.778798e-005 
7.783578e+001  3.264332e-001  6.556400e-006 
1.163762e+002  1.460240e-001  1.175436e-006 
1.738260e+002  6.545208e-002  1.065112e-009 


2) Test: M_accr=10^{-8}: z=6.34e+014 cm, zmax=3.17e+015 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ee_max=5.49e+003 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  1.134769e+000  4.004110e+004 
1.557970e-003  5.599829e-001  1.771317e+004 
2.427272e-003  2.479809e-001  7.501709e+003 
3.781618e-003  1.052781e-001  3.112218e+003 
5.891649e-003  4.391614e-002  1.274946e+003 
9.179014e-003  1.818606e-002  5.159728e+002 
1.430063e-002  7.508292e-003  2.054077e+002 
2.227996e-002  3.096010e-003  7.981215e+001 
3.471152e-002  1.275970e-003  2.996433e+001 
5.407953e-002  5.257586e-004  1.076016e+001 
8.425430e-002  2.166180e-004  3.669191e+000 
1.312657e-001  8.924565e-005  1.185804e+000 
2.045081e-001  3.676827e-005  3.645552e-001 
3.186176e-001  1.514805e-005  1.074417e-001 
4.963968e-001  6.240781e-006  3.063704e-002 
7.733715e-001  2.571111e-006  8.526484e-003 
1.204890e+000  1.059260e-006  2.332700e-003 
1.877183e+000  4.363994e-007  6.307581e-004 
2.924595e+000  1.797901e-007  1.692198e-004 
4.556433e+000  7.407086e-008  4.516085e-005 
7.098788e+000  3.051610e-008  1.201003e-005 
1.105970e+001  1.257218e-008  3.186164e-006 
1.723069e+001  5.179551e-009  8.437334e-007 
2.684490e+001  2.133898e-009  2.230869e-007 
4.182356e+001  8.791344e-010  5.889257e-008 
6.515988e+001  3.621903e-010  1.551720e-008 
1.015172e+002  1.492170e-010  4.077595e-009 
1.581607e+002  6.147521e-011  1.067230e-009 
2.464097e+002  2.532688e-011  2.775935e-010 
3.838991e+002  1.043430e-011  7.148941e-011 
5.981034e+002  4.298776e-012  1.811309e-011 
9.318275e+002  1.771032e-012  4.463340e-012 
1.451760e+003  7.296388e-013  1.045676e-012 
2.261799e+003  3.006004e-013  2.210531e-013 
3.523815e+003  1.238429e-013  3.560312e-014 
5.484510e+003  5.112363e-014  2.636729e-017 




==> Elect_distr_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ee_max=5.49e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  3.269362e+017  1.035103e+012 
1.538079e-003  1.527580e+017  2.929528e+011 
2.365687e-003  6.700067e+016  8.145101e+010 
3.638613e-003  2.874491e+016  2.248893e+010 
5.596474e-003  1.222560e+016  6.191022e+009 
8.607818e-003  5.181200e+015  1.702007e+009 
1.323950e-002  2.192521e+015  4.675374e+008 
2.036340e-002  9.272252e+014  1.283460e+008 
3.132052e-002  3.920234e+014  3.520499e+007 
4.817343e-002  1.657258e+014  9.645785e+006 
7.409453e-002  7.005642e+013  2.638366e+006 
1.139632e-001  2.961400e+013  7.197681e+005 
1.752845e-001  1.251822e+013  1.955579e+005 
2.696013e-001  5.291592e+012  5.279141e+004 
4.146681e-001  2.236813e+012  1.410548e+004 
6.377923e-001  9.455241e+011  3.706294e+003 
9.809749e-001  3.996828e+011  9.465734e+002 
1.508817e+000  1.689500e+011  2.296932e+002 
2.320679e+000  7.141690e+010  5.025350e+001 
3.569388e+000  3.018866e+010  8.369586e+000 
5.484510e+000  1.278661e+010  6.594841e-003 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ee_max=1.74e+002 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  2.332965e+008  6.842520e+008 
1.495151e-003  1.149082e+008  2.159140e+008 
2.235476e-003  5.337498e+007  6.648846e+007 
3.342373e-003  2.426085e+007  2.022599e+007 
4.997352e-003  1.092875e+007  6.112136e+006 
7.471794e-003  4.903934e+006  1.840025e+006 
1.117146e-002  2.196713e+006  5.526703e+005 
1.670301e-002  9.832651e+005  1.657666e+005 
2.497352e-002  4.399670e+005  4.967505e+004 
3.733918e-002  1.968356e+005  1.487728e+004 
5.582770e-002  8.805572e+004  4.453834e+003 
8.347083e-002  3.939112e+004  1.332959e+003 
1.248015e-001  1.762110e+004  3.988375e+002 
1.865970e-001  7.882524e+003  1.193104e+002 
2.789907e-001  3.526114e+003  3.568237e+001 
4.171331e-001  1.577345e+003  1.066827e+001 
6.236768e-001  7.055975e+002  3.188228e+000 
9.324908e-001  3.156365e+002  9.522223e-001 
1.394214e+000  1.411943e+002  2.841419e-001 
2.084561e+000  6.316076e+001  8.467387e-002 
3.116732e+000  2.825383e+001  2.518170e-002 
4.659985e+000  1.263885e+001  7.466096e-003 
6.967379e+000  5.653762e+000  2.203345e-003 
1.041728e+001  2.529109e+000  6.456021e-004 
1.557541e+001  1.131352e+000  1.870663e-004 
2.328758e+001  5.060899e-001  5.324586e-005 
3.481844e+001  2.263902e-001  1.471182e-005 
5.205882e+001  1.012716e-001  3.856386e-006 
7.783578e+001  4.530204e-002  9.098900e-007 
1.163762e+002  2.026506e-002  1.631257e-007 
1.738260e+002  9.083368e-003  1.478150e-010 




==> Gamma_emis_all_i=30.txt <==
0) Test: M_accr=10^{-8}, i=30: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(5)     Diff. flux     Int. flux  
 1.012000e+002  2.013090e+008  1.073545e+032  3.095857e-001  6.468594e-046  6.148998e-016 
 1.369282e+002  1.123743e+008  6.000994e+031  1.003564e-005  2.096883e-050  0.000000e+000 
 1.852701e+002  6.277387e+007  3.357876e+031  6.569250e-010  1.372603e-054  0.000000e+000 
 2.506790e+002  3.507856e+007  1.880250e+031  2.378517e-013  4.969759e-058  0.000000e+000 
 3.391801e+002  1.960107e+007  1.053254e+031  1.481142e-015  3.094751e-060  0.000000e+000 
 4.589261e+002  1.094708e+007  5.900099e+030  3.187160e-016  6.659367e-061  0.000000e+000 
 6.209480e+002  6.107758e+006  3.303866e+030  2.455696e-015  5.131020e-060  0.000000e+000 
 8.401710e+002  3.402448e+006  1.848556e+030  3.946481e-013  8.245918e-058  0.000000e+000 
 1.136790e+003  1.891319e+006  1.032958e+030  5.620763e-010  1.174422e-054  0.000000e+000 
 1.538128e+003  1.048365e+006  5.761601e+029  2.868439e-006  5.993420e-051  0.000000e+000 
 2.081158e+003  5.790514e+005  3.206000e+029  2.367629e-002  4.947010e-047  0.000000e+000 
 2.815902e+003  3.184412e+005  1.778550e+029  1.708569e+002  3.569946e-043  0.000000e+000 
 3.810043e+003  1.742073e+005  9.829819e+028  7.090490e+005  1.481513e-039  0.000000e+000 
 5.155163e+003  9.471319e+004  5.408348e+028  1.322332e+009  2.762928e-036  0.000000e+000 
 6.975171e+003  5.112168e+004  2.959730e+028  9.900178e+011  2.068579e-033  0.000000e+000 
 9.437724e+003  2.736236e+004  1.609528e+028  2.922552e+014  6.106486e-031  0.000000e+000 
 1.276967e+004  1.450496e+004  8.688683e+027  3.548005e+016  7.413330e-029  0.000000e+000 
 1.727795e+004  7.605211e+003  4.650758e+027  1.911442e+018  3.993835e-027  0.000000e+000 
 2.337785e+004  3.938312e+003  2.465277e+027  5.005566e+019  1.045881e-025  0.000000e+000 
 3.163130e+004  2.011133e+003  1.292366e+027  6.991250e+020  1.460777e-024  0.000000e+000 
 4.279860e+004  1.011085e+003  6.690116e+026  5.672258e+021  1.185182e-023  0.000000e+000 
 5.790846e+004  4.995655e+002  3.414280e+026  2.874351e+022  6.005773e-023  0.000000e+000 
 7.835279e+004  2.421351e+002  1.714761e+026  9.655622e+022  2.017480e-022  0.000000e+000 
 1.060149e+005  1.149071e+002  8.458460e+025  2.262000e+023  4.726304e-022  0.000000e+000 
 1.434430e+005  5.328188e+001  4.088965e+025  3.869176e+023  8.084396e-022  0.000000e+000 
 1.940849e+005  2.408893e+001  1.932432e+025  5.043420e+023  1.053790e-021  0.000000e+000 
 2.626058e+005  1.059331e+001  8.903116e+024  5.209024e+023  1.088392e-021  0.000000e+000 
 3.553176e+005  4.518963e+000  3.985546e+024  4.411157e+023  9.216829e-022  0.000000e+000 
 4.807609e+005  1.863784e+000  1.726584e+024  3.151258e+023  6.584352e-022  0.000000e+000 
 6.504915e+005  7.400002e-001  7.201574e+023  1.942074e+023  4.057839e-022  0.000000e+000 
 8.801447e+005  2.811909e-001  2.872835e+023  1.049251e+023  2.192343e-022  0.000000e+000 
 1.190876e+006  1.014177e-001  1.086235e+023  5.017151e+022  1.048302e-022  0.000000e+000 
 1.611309e+006  3.430666e-002  3.844259e+022  2.128229e+022  4.446797e-023  0.000000e+000 
 2.180175e+006  1.069322e-002  1.250564e+022  7.958823e+021  1.662945e-023  0.000000e+000 
 2.949877e+006  2.989356e-003  3.639119e+021  2.577609e+021  5.385750e-024  0.000000e+000 
 3.991318e+006  7.179147e-004  9.073360e+020  6.975973e+020  1.457585e-024  0.000000e+000 
 5.400435e+006  1.376036e-004  1.801050e+020  1.474382e+020  3.080627e-025  0.000000e+000 
 7.307036e+006  1.830411e-005  2.475826e+019  2.126283e+019  4.442732e-026  0.000000e+000 
 9.886753e+006  1.231317e-006  1.718516e+018  1.530880e+018  3.198676e-027  0.000000e+000 
 1.337723e+007  1.516898e-008  2.183866e+016  2.000462e+016  4.179836e-029  0.000000e+000 
 1.808190e+007  1.624056e-023  2.425904e+001  2.269963e+001  4.742941e-044  0.000000e+000 



1) Test: M_accr=10^{-8}, i=30: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(5)     Diff. flux     Int. flux  
 1.012000e+002  1.798121e-004  9.390525e+028  9.009049e+028  1.882383e-016  1.024598e-014 
 1.412281e+002  9.491372e-005  4.956831e+028  4.042534e+028  8.446617e-017  0.000000e+000 
 1.970888e+002  5.018796e-005  2.621080e+028  1.420201e+028  2.967418e-017  0.000000e+000 
 2.750444e+002  2.657799e-005  1.388066e+028  4.113645e+027  8.595198e-018  0.000000e+000 
 3.838340e+002  1.409240e-005  7.360083e+027  1.126949e+027  2.354688e-018  0.000000e+000 
 5.356538e+002  7.479537e-006  3.906480e+027  3.080709e+026  6.436943e-019  0.000000e+000 
 7.475237e+002  3.972641e-006  2.074950e+027  8.652861e+025  1.807960e-019  0.000000e+000 
 1.043196e+003  2.111000e-006  1.102655e+027  2.621919e+025  5.478331e-020  0.000000e+000 
 1.455816e+003  1.122004e-006  5.861057e+026  9.059394e+024  1.892902e-020  0.000000e+000 
 2.031642e+003  5.963393e-007  3.115410e+026  3.712358e+024  7.756733e-021  0.000000e+000 
 2.835228e+003  3.168732e-007  1.655617e+026  1.825367e+024  3.813988e-021  0.000000e+000 
 3.956660e+003  1.682960e-007  8.794622e+025  1.062580e+024  2.220192e-021  0.000000e+000 
 5.521657e+003  8.932295e-008  4.668704e+025  7.113387e+023  1.486297e-021  0.000000e+000 
 7.705666e+003  4.736520e-008  2.476336e+025  5.287213e+023  1.104729e-021  0.000000e+000 
 1.075353e+004  2.508810e-008  1.312107e+025  4.209515e+023  8.795511e-022  0.000000e+000 
 1.500692e+004  1.327058e-008  6.943629e+024  3.467935e+023  7.246029e-022  0.000000e+000 
 2.094269e+004  7.008424e-009  3.669163e+024  2.864192e+023  5.984545e-022  0.000000e+000 
 2.922625e+004  3.694395e-009  1.935571e+024  2.310676e+023  4.828009e-022  0.000000e+000 
 4.078626e+004  1.943248e-009  1.019057e+024  1.788409e+023  3.736766e-022  0.000000e+000 
 5.691865e+004  1.019584e-009  5.353081e+023  1.315236e+023  2.748100e-022  0.000000e+000 
 7.943198e+004  5.333955e-010  2.804594e+023  9.165374e+022  1.915046e-022  0.000000e+000 
 1.108501e+005  2.780961e-010  1.464913e+023  6.063326e+022  1.266893e-022  0.000000e+000 
 1.546952e+005  1.444122e-010  7.624399e+022  3.824624e+022  7.991306e-023  0.000000e+000 
 2.158826e+005  7.463941e-011  3.951655e+022  2.312691e+022  4.832221e-023  0.000000e+000 
 3.012717e+005  3.836324e-011  2.037980e+022  1.347803e+022  2.816148e-023  0.000000e+000 
 4.204352e+005  1.958824e-011  1.044872e+022  7.606594e+021  1.589349e-023  0.000000e+000 
 5.867321e+005  9.923494e-012  5.319535e+021  4.173527e+021  8.720317e-024  0.000000e+000 
 8.188052e+005  4.980430e-012  2.685520e+021  2.232678e+021  4.665037e-024  0.000000e+000 
 1.142671e+006  2.471782e-012  1.342123e+021  1.166728e+021  2.437802e-024  0.000000e+000 
 1.594638e+006  1.210423e-012  6.626262e+020  5.960670e+020  1.245444e-024  0.000000e+000 
 2.225373e+006  5.832940e-013  3.223740e+020  2.976571e+020  6.219354e-025  0.000000e+000 
 3.105586e+006  2.757059e-013  1.540703e+020  1.451063e+020  3.031903e-025  0.000000e+000 
 4.333954e+006  1.273137e-013  7.205726e+019  6.889181e+019  1.439450e-025  0.000000e+000 
 6.048184e+006  5.715004e-014  3.282101e+019  3.173705e+019  6.631252e-026  0.000000e+000 
 8.440453e+006  2.478290e-014  1.447108e+019  1.411312e+019  2.948847e-026  0.000000e+000 
 1.177895e+007  1.029903e-014  6.128040e+018  6.014887e+018  1.256772e-026  0.000000e+000 
 1.643793e+007  4.058609e-015  2.466787e+018  2.432889e+018  5.083365e-027  0.000000e+000 
 2.293971e+007  1.495291e-015  9.308234e+017  9.213308e+017  1.925062e-027  0.000000e+000 
 3.201317e+007  5.049187e-016  3.228814e+017  3.204443e+017  6.695479e-028  0.000000e+000 
 4.467551e+007  1.517850e-016  1.000021e+017  9.944489e+016  2.077837e-028  0.000000e+000 
 6.234623e+007  3.883839e-017  2.646508e+016  2.635651e+016  5.507023e-029  0.000000e+000 
 8.700635e+007  7.844663e-018  5.552937e+015  5.536213e+015  1.156756e-029  0.000000e+000 
 1.214204e+008  1.085700e-018  8.025171e+014  8.007486e+014  1.673113e-030  0.000000e+000 
 1.694464e+008  7.488839e-020  5.819208e+013  5.809864e+013  1.213934e-031  0.000000e+000 
 2.364684e+008  9.303578e-022  7.677648e+011  7.668718e+011  1.602329e-033  0.000000e+000 
 3.296700e+008  5.493978e-037  4.958609e-004  4.954501e-004  1.035211e-048  0.000000e+000 


2) Test: M_accr=10^{-8}: z=6.34e+014 cm, zmax=3.17e+015 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=4.82e+008 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(5)     Diff. flux     Int. flux  
 1.012000e+002  1.763878e-016  9.211413e+025  9.211412e+025  1.924666e-019  2.144618e-017 
 1.424222e+002  9.161911e-017  4.784602e+025  4.784602e+025  9.997118e-020  0.000000e+000 
 2.004355e+002  4.767630e-017  2.489803e+025  2.489803e+025  5.202284e-020  0.000000e+000 
 2.820796e+002  2.484858e-017  1.297680e+025  1.297680e+025  2.711420e-020  0.000000e+000 
 3.969800e+002  1.296772e-017  6.772277e+024  6.772276e+024  1.415024e-020  0.000000e+000 
 5.586833e+002  6.774364e-018  3.537906e+024  3.537897e+024  7.392210e-021  0.000000e+000 
 7.862537e+002  3.541581e-018  1.849626e+024  1.849587e+024  3.864594e-021  0.000000e+000 
 1.106521e+003  1.852395e-018  9.674578e+023  9.673677e+023  2.021253e-021  0.000000e+000 
 1.557244e+003  9.690938e-019  5.061511e+023  5.060167e+023  1.057290e-021  0.000000e+000 
 2.191562e+003  5.069760e-019  2.648030e+023  2.646595e+023  5.529890e-022  0.000000e+000 
 3.084259e+003  2.651532e-019  1.385033e+023  1.383829e+023  2.891422e-022  0.000000e+000 
 4.340581e+003  1.386110e-019  7.240988e+022  7.232507e+022  1.511186e-022  0.000000e+000 
 6.108645e+003  7.240991e-020  3.783091e+022  3.777841e+022  7.893557e-023  0.000000e+000 
 8.596902e+003  3.779277e-020  1.974792e+022  1.971841e+022  4.120036e-023  0.000000e+000 
 1.209871e+004  1.970347e-020  1.029766e+022  1.028225e+022  2.148411e-023  0.000000e+000 
 1.702692e+004  1.025917e-020  5.363108e+021  5.355504e+021  1.118998e-023  0.000000e+000 
 2.396255e+004  5.333657e-021  2.789139e+021  2.785551e+021  5.820229e-024  0.000000e+000 
 3.372330e+004  2.768109e-021  1.448137e+021  1.446502e+021  3.022374e-024  0.000000e+000 
 4.745993e+004  1.433759e-021  7.504735e+020  7.497503e+020  1.566555e-024  0.000000e+000 
 6.679196e+004  7.409317e-022  3.880916e+020  3.877791e+020  8.102396e-025  0.000000e+000 
 9.399856e+004  3.818908e-022  2.002036e+020  2.000712e+020  4.180360e-025  0.000000e+000 
 1.322873e+005  1.962368e-022  1.029882e+020  1.029331e+020  2.150722e-025  0.000000e+000 
 1.861724e+005  1.004811e-022  5.280623e+019  5.278366e+019  1.102881e-025  0.000000e+000 
 2.620066e+005  5.123718e-023  2.697266e+019  2.696354e+019  5.633858e-026  0.000000e+000 
 3.687307e+005  2.599901e-023  1.371530e+019  1.371166e+019  2.864964e-026  0.000000e+000 
 5.189271e+005  1.311594e-023  6.936839e+018  6.935409e+018  1.449109e-026  0.000000e+000 
 7.303035e+005  6.570867e-024  3.486082e+018  3.485527e+018  7.282786e-027  0.000000e+000 
 1.027781e+006  3.264572e-024  1.738486e+018  1.738274e+018  3.632012e-027  0.000000e+000 
 1.446430e+006  1.605744e-024  8.589542e+017  8.588740e+017  1.794562e-027  0.000000e+000 
 2.035610e+006  7.803243e-025  4.196433e+017  4.196135e+017  8.767556e-028  0.000000e+000 
 2.864782e+006  3.736991e-025  2.022314e+017  2.022205e+017  4.225268e-028  0.000000e+000 
 4.031703e+006  1.758179e-025  9.584512e+016  9.584124e+016  2.002541e-028  0.000000e+000 
 5.673951e+006  8.095082e-026  4.450615e+016  4.450479e+016  9.298991e-029  0.000000e+000 
 7.985142e+006  3.629939e-026  2.015374e+016  2.015328e+016  4.210899e-029  0.000000e+000 
 1.123776e+007  1.575578e-026  8.846626e+015  8.846475e+015  1.848414e-029  0.000000e+000 
 1.581527e+007  6.567757e-027  3.735280e+015  3.735232e+015  7.804529e-030  0.000000e+000 
 2.225736e+007  2.602056e-027  1.501583e+015  1.501569e+015  3.137432e-030  0.000000e+000 
 3.132353e+007  9.661061e-028  5.668004e+014  5.667964e+014  1.184285e-030  0.000000e+000 
 4.408266e+007  3.295874e-028  1.970221e+014  1.970211e+014  4.116630e-031  0.000000e+000 
 6.203901e+007  1.003476e-028  6.125500e+013  6.125477e+013  1.279879e-031  0.000000e+000 
 8.730957e+007  2.607439e-029  1.630260e+013  1.630255e+013  3.406313e-032  0.000000e+000 
 1.228737e+008  5.362100e-030  3.446656e+012  3.446649e+012  7.201552e-033  0.000000e+000 
 1.729243e+008  7.574399e-031  5.028406e+011  5.028399e+011  1.050652e-033  0.000000e+000 
 2.433621e+008  5.344311e-032  3.687245e+010  3.687241e+010  7.704253e-035  0.000000e+000 
 3.424917e+008  6.803734e-034  4.927114e+008  4.927110e+008  1.029488e-036  0.000000e+000 
 4.815180e+008  3.548703e-049  2.776915e-007  2.776913e-007  5.802183e-052  0.000000e+000 



==> Gamma_emis_all_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(5)     Diff. flux     Int. flux  
 1.012000e+002  2.793745e+007  1.489854e+031  3.104811e-108  6.487304e-153  1.040138e-017 
 1.369282e+002  1.559519e+007  8.328117e+030  1.649969e-115  3.447505e-160  0.000000e+000 
 1.852701e+002  8.711691e+006  4.660025e+030  1.285972e-123  2.686956e-168  0.000000e+000 
 2.506790e+002  4.868165e+006  2.609391e+030  1.759468e-129  3.676295e-174  0.000000e+000 
 3.391801e+002  2.720216e+006  1.461694e+030  7.372084e-131  1.540350e-175  0.000000e+000 
 4.589261e+002  1.519225e+006  8.188094e+029  4.047038e-127  8.456026e-172  0.000000e+000 
 6.209480e+002  8.476280e+005  4.585069e+029  7.514908e-119  1.570192e-163  0.000000e+000 
 8.401710e+002  4.721881e+005  2.565407e+029  3.522726e-107  7.360511e-152  0.000000e+000 
 1.136790e+003  2.624753e+005  1.433527e+029  2.208948e-093  4.615454e-138  0.000000e+000 
 1.538128e+003  1.454910e+005  7.995887e+028  1.093394e-078  2.284576e-123  0.000000e+000 
 2.081158e+003  8.036013e+004  4.449252e+028  3.856968e-064  8.058887e-109  0.000000e+000 
 2.815902e+003  4.419292e+004  2.468253e+028  1.728374e-050  3.611326e-095  0.000000e+000 
 3.810043e+003  2.417630e+004  1.364172e+028  3.674773e-038  7.678204e-083  0.000000e+000 
 5.155163e+003  1.314419e+004  7.505647e+027  2.468372e-027  5.157505e-072  0.000000e+000 
 6.975171e+003  7.094612e+003  4.107481e+027  5.061369e-018  1.057541e-062  0.000000e+000 
 9.437724e+003  3.797318e+003  2.233686e+027  3.793212e-010  7.925673e-055  0.000000e+000 
 1.276967e+004  2.012983e+003  1.205806e+027  1.398722e-003  2.922540e-048  0.000000e+000 
 1.727795e+004  1.055443e+003  6.454271e+026  3.617939e+002  7.559452e-043  0.000000e+000 
 2.337785e+004  5.465546e+002  3.421284e+026  9.458118e+006  1.976213e-038  0.000000e+000 
 3.163130e+004  2.791029e+002  1.793532e+026  3.537067e+010  7.390475e-035  0.000000e+000 
 4.279860e+004  1.403172e+002  9.284470e+025  2.590525e+013  5.412737e-032  0.000000e+000 
 5.790846e+004  6.932915e+001  4.738301e+025  4.874561e+015  1.018508e-029  0.000000e+000 
 7.835279e+004  3.360325e+001  2.379727e+025  2.958562e+017  6.181725e-028  0.000000e+000 
 1.060149e+005  1.594668e+001  1.173856e+025  6.984553e+018  1.459378e-026  0.000000e+000 
 1.434430e+005  7.394401e+000  5.674621e+024  7.496884e+019  1.566426e-025  0.000000e+000 
 1.940849e+005  3.343035e+000  2.681808e+024  4.178464e+020  8.730632e-025  0.000000e+000 
 2.626058e+005  1.470128e+000  1.235565e+024  1.354709e+021  2.830578e-024  0.000000e+000 
 3.553176e+005  6.271368e-001  5.531098e+023  2.812128e+021  5.875761e-024  0.000000e+000 
 4.807609e+005  2.586540e-001  2.396135e+023  4.045707e+021  8.453246e-024  0.000000e+000 
 6.504915e+005  1.026964e-001  9.994266e+022  4.298891e+021  8.982256e-024  0.000000e+000 
 8.801447e+005  3.902336e-002  3.986890e+022  3.544415e+021  7.405828e-024  0.000000e+000 
 1.190876e+006  1.407464e-002  1.507465e+022  2.350745e+021  4.911731e-024  0.000000e+000 
 1.611309e+006  4.761041e-003  5.335021e+021  1.283793e+021  2.682404e-024  0.000000e+000 
 2.180175e+006  1.483993e-003  1.735519e+021  5.833146e+020  1.218798e-024  0.000000e+000 
 2.949877e+006  4.148596e-004  5.050330e+020  2.194553e+020  4.585378e-025  0.000000e+000 
 3.991318e+006  9.963142e-005  1.259191e+020  6.663862e+019  1.392371e-025  0.000000e+000 
 5.400435e+006  1.909647e-005  2.499478e+019  1.538438e+019  3.214468e-026  0.000000e+000 
 7.307036e+006  2.540225e-006  3.435924e+018  2.373941e+018  4.960198e-027  0.000000e+000 
 9.886753e+006  1.708808e-007  2.384938e+017  1.799992e+017  3.760969e-028  0.000000e+000 
 1.337723e+007  2.105134e-009  3.030746e+015  2.447051e+015  5.112956e-030  0.000000e+000 
 1.808190e+007  2.253848e-024  3.366643e+000  2.861682e+000  5.979301e-045  0.000000e+000 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(5)     Diff. flux     Int. flux  
 1.012000e+002  2.495414e-005  1.303208e+028  2.997801e+027  6.263712e-018  1.359155e-016 
 1.412281e+002  1.317203e-005  6.879038e+027  4.492184e+026  9.386130e-019  0.000000e+000 
 1.970888e+002  6.965032e-006  3.637506e+027  5.520132e+025  1.153396e-019  0.000000e+000 
 2.750444e+002  3.688464e-006  1.926343e+027  5.728998e+024  1.197037e-020  0.000000e+000 
 3.838340e+002  1.955728e-006  1.021424e+027  5.952221e+023  1.243678e-021  0.000000e+000 
 5.356538e+002  1.038002e-006  5.421371e+026  7.818920e+022  1.633713e-022  0.000000e+000 
 7.475237e+002  5.513188e-007  2.879593e+026  1.559254e+022  3.257962e-023  0.000000e+000 
 1.043196e+003  2.929623e-007  1.530252e+026  5.078828e+021  1.061189e-023  0.000000e+000 
 1.455816e+003  1.557104e-007  8.133911e+025  2.625639e+021  5.486105e-024  0.000000e+000 
 2.031642e+003  8.275932e-008  4.323532e+025  1.968373e+021  4.112789e-024  0.000000e+000 
 2.835228e+003  4.397533e-008  2.297648e+025  1.915744e+021  4.002825e-024  0.000000e+000 
 3.956660e+003  2.335594e-008  1.220508e+025  2.183938e+021  4.563198e-024  0.000000e+000 
 5.521657e+003  1.239614e-008  6.479177e+024  2.686580e+021  5.613436e-024  0.000000e+000 
 7.705666e+003  6.573291e-009  3.436632e+024  3.364416e+021  7.029732e-024  0.000000e+000 
 1.075353e+004  3.481700e-009  1.820929e+024  4.132665e+021  8.634939e-024  0.000000e+000 
 1.500692e+004  1.841677e-009  9.636294e+023  4.876942e+021  1.019006e-023  0.000000e+000 
 2.094269e+004  9.726214e-010  5.092025e+023  5.474863e+021  1.143938e-023  0.000000e+000 
 2.922625e+004  5.127041e-010  2.686164e+023  5.818759e+021  1.215792e-023  0.000000e+000 
 4.078626e+004  2.696818e-010  1.414237e+023  5.825816e+021  1.217267e-023  0.000000e+000 
 5.691865e+004  1.414967e-010  7.428948e+022  5.455137e+021  1.139816e-023  0.000000e+000 
 7.943198e+004  7.402405e-011  3.892185e+022  4.742770e+021  9.909714e-024  0.000000e+000 
 1.108501e+005  3.859387e-011  2.032990e+022  3.814568e+021  7.970296e-024  0.000000e+000 
 1.546952e+005  2.004137e-011  1.058106e+022  2.842028e+021  5.938236e-024  0.000000e+000 
 2.158826e+005  1.035838e-011  5.484064e+021  1.972157e+021  4.120696e-024  0.000000e+000 
 3.012717e+005  5.324009e-012  2.828286e+021  1.284473e+021  2.683825e-024  0.000000e+000 
 4.204352e+005  2.718435e-012  1.450062e+021  7.917126e+020  1.654233e-024  0.000000e+000 
 5.867321e+005  1.377172e-012  7.382393e+020  4.653856e+020  9.723935e-025  0.000000e+000 
 8.188052e+005  6.911786e-013  3.726936e+020  2.625962e+020  5.486779e-025  0.000000e+000 
 1.142671e+006  3.430312e-013  1.862584e+020  1.429518e+020  2.986887e-025  0.000000e+000 
 1.594638e+006  1.679812e-013  9.195855e+019  7.534309e+019  1.574246e-025  0.000000e+000 
 2.225373e+006  8.094891e-014  4.473871e+019  3.852236e+019  8.049001e-026  0.000000e+000 
 3.105586e+006  3.826217e-014  2.138170e+019  1.911661e+019  3.994294e-026  0.000000e+000 
 4.333954e+006  1.766846e-014  1.000003e+019  9.198072e+018  1.921878e-026  0.000000e+000 
 6.048184e+006  7.931220e-015  4.554864e+018  4.279971e+018  8.942724e-027  0.000000e+000 
 8.440453e+006  3.439345e-015  2.008281e+018  1.917521e+018  4.006536e-027  0.000000e+000 
 1.177895e+007  1.429289e-015  8.504428e+017  8.217844e+017  1.717066e-027  0.000000e+000 
 1.643793e+007  5.632494e-016  3.423380e+017  3.337679e+017  6.973867e-028  0.000000e+000 
 2.293971e+007  2.075149e-016  1.291787e+017  1.267843e+017  2.649076e-028  0.000000e+000 
 3.201317e+007  7.007208e-017  4.480913e+016  4.419608e+016  9.234488e-029  0.000000e+000 
 4.467551e+007  2.106456e-017  1.387819e+016  1.373843e+016  2.870557e-029  0.000000e+000 
 6.234623e+007  5.389950e-018  3.672796e+015  3.645655e+015  7.617362e-030  0.000000e+000 
 8.700635e+007  1.088674e-018  7.706306e+014  7.664650e+014  1.601479e-030  0.000000e+000 
 1.214204e+008  1.506723e-019  1.113725e+014  1.109337e+014  2.317888e-031  0.000000e+000 
 1.694464e+008  1.039293e-020  8.075834e+012  8.052747e+012  1.682570e-032  0.000000e+000 
 2.364684e+008  1.291141e-022  1.065496e+011  1.063300e+011  2.221697e-034  0.000000e+000 
 3.296700e+008  7.624483e-038  6.881503e-005  6.871467e-005  1.435749e-049  0.000000e+000 



==> Gamma_emis_null_i=30.txt <==
0) Test: M_accr=10^{-8}, i=30: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(4)     Diff. flux     Int. flux  
 1.012000e+002  2.013090e+008  1.073545e+032  1.073545e+032  2.243103e-013  2.453107e-011 
 1.369282e+002  1.123743e+008  6.000994e+031  6.000994e+031  1.253869e-013  0.000000e+000 
 1.852701e+002  6.277387e+007  3.357876e+031  3.357876e+031  7.016068e-014  0.000000e+000 
 2.506790e+002  3.507856e+007  1.880250e+031  1.880250e+031  3.928663e-014  0.000000e+000 
 3.391801e+002  1.960107e+007  1.053254e+031  1.053254e+031  2.200706e-014  0.000000e+000 
 4.589261e+002  1.094708e+007  5.900099e+030  5.900099e+030  1.232788e-014  0.000000e+000 
 6.209480e+002  6.107758e+006  3.303866e+030  3.303866e+030  6.903215e-015  0.000000e+000 
 8.401710e+002  3.402448e+006  1.848556e+030  1.848556e+030  3.862440e-015  0.000000e+000 
 1.136790e+003  1.891319e+006  1.032958e+030  1.032958e+030  2.158299e-015  0.000000e+000 
 1.538128e+003  1.048365e+006  5.761601e+029  5.761601e+029  1.203850e-015  0.000000e+000 
 2.081158e+003  5.790514e+005  3.206000e+029  3.206000e+029  6.698731e-016  0.000000e+000 
 2.815902e+003  3.184412e+005  1.778550e+029  1.778550e+029  3.716167e-016  0.000000e+000 
 3.810043e+003  1.742073e+005  9.829819e+028  9.829819e+028  2.053878e-016  0.000000e+000 
 5.155163e+003  9.471319e+004  5.408348e+028  5.408348e+028  1.130040e-016  0.000000e+000 
 6.975171e+003  5.112168e+004  2.959730e+028  2.959730e+028  6.184166e-017  0.000000e+000 
 9.437724e+003  2.736236e+004  1.609528e+028  1.609528e+028  3.363006e-017  0.000000e+000 
 1.276967e+004  1.450496e+004  8.688683e+027  8.688683e+027  1.815445e-017  0.000000e+000 
 1.727795e+004  7.605211e+003  4.650758e+027  4.650758e+027  9.717460e-018  0.000000e+000 
 2.337785e+004  3.938312e+003  2.465277e+027  2.465277e+027  5.151037e-018  0.000000e+000 
 3.163130e+004  2.011133e+003  1.292366e+027  1.292366e+027  2.700316e-018  0.000000e+000 
 4.279860e+004  1.011085e+003  6.690116e+026  6.690116e+026  1.397857e-018  0.000000e+000 
 5.790846e+004  4.995655e+002  3.414280e+026  3.414280e+026  7.133920e-019  0.000000e+000 
 7.835279e+004  2.421351e+002  1.714761e+026  1.714761e+026  3.582884e-019  0.000000e+000 
 1.060149e+005  1.149071e+002  8.458460e+025  8.458460e+025  1.767341e-019  0.000000e+000 
 1.434430e+005  5.328188e+001  4.088965e+025  4.088965e+025  8.543630e-020  0.000000e+000 
 1.940849e+005  2.408893e+001  1.932432e+025  1.932432e+025  4.037692e-020  0.000000e+000 
 2.626058e+005  1.059331e+001  8.903116e+024  8.903116e+024  1.860249e-020  0.000000e+000 
 3.553176e+005  4.518963e+000  3.985546e+024  3.985546e+024  8.327543e-021  0.000000e+000 
 4.807609e+005  1.863784e+000  1.726584e+024  1.726584e+024  3.607587e-021  0.000000e+000 
 6.504915e+005  7.400002e-001  7.201574e+023  7.201574e+023  1.504723e-021  0.000000e+000 
 8.801447e+005  2.811909e-001  2.872835e+023  2.872835e+023  6.002606e-022  0.000000e+000 
 1.190876e+006  1.014177e-001  1.086235e+023  1.086235e+023  2.269619e-022  0.000000e+000 
 1.611309e+006  3.430666e-002  3.844259e+022  3.844259e+022  8.032333e-023  0.000000e+000 
 2.180175e+006  1.069322e-002  1.250564e+022  1.250564e+022  2.612973e-023  0.000000e+000 
 2.949877e+006  2.989356e-003  3.639119e+021  3.639119e+021  7.603706e-024  0.000000e+000 
 3.991318e+006  7.179147e-004  9.073360e+020  9.073360e+020  1.895820e-024  0.000000e+000 
 5.400435e+006  1.376036e-004  1.801050e+020  1.801050e+020  3.763179e-025  0.000000e+000 
 7.307036e+006  1.830411e-005  2.475826e+019  2.475826e+019  5.173079e-026  0.000000e+000 
 9.886753e+006  1.231317e-006  1.718516e+018  1.718516e+018  3.590729e-027  0.000000e+000 
 1.337723e+007  1.516898e-008  2.183866e+016  2.183866e+016  4.563049e-029  0.000000e+000 
 1.808190e+007  1.624056e-023  2.425904e+001  2.425904e+001  5.068770e-044  0.000000e+000 


1) Test: M_accr=10^{-8}, i=30: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(4)     Diff. flux     Int. flux  
 1.012000e+002  1.798121e-004  9.390525e+028  9.390525e+028  1.962090e-016  2.186104e-014 
 1.412281e+002  9.491372e-005  4.956831e+028  4.956831e+028  1.035698e-016  0.000000e+000 
 1.970888e+002  5.018796e-005  2.621080e+028  2.621080e+028  5.476578e-017  0.000000e+000 
 2.750444e+002  2.657799e-005  1.388066e+028  1.388066e+028  2.900275e-017  0.000000e+000 
 3.838340e+002  1.409240e-005  7.360083e+027  7.360083e+027  1.537842e-017  0.000000e+000 
 5.356538e+002  7.479537e-006  3.906480e+027  3.906480e+027  8.162341e-018  0.000000e+000 
 7.475237e+002  3.972641e-006  2.074950e+027  2.074950e+027  4.335474e-018  0.000000e+000 
 1.043196e+003  2.111000e-006  1.102655e+027  1.102655e+027  2.303926e-018  0.000000e+000 
 1.455816e+003  1.122004e-006  5.861057e+026  5.861057e+026  1.224630e-018  0.000000e+000 
 2.031642e+003  5.963393e-007  3.115410e+026  3.115410e+026  6.509449e-019  0.000000e+000 
 2.835228e+003  3.168732e-007  1.655617e+026  1.655617e+026  3.459306e-019  0.000000e+000 
 3.956660e+003  1.682960e-007  8.794622e+025  8.794622e+025  1.837580e-019  0.000000e+000 
 5.521657e+003  8.932295e-008  4.668704e+025  4.668704e+025  9.754958e-020  0.000000e+000 
 7.705666e+003  4.736520e-008  2.476336e+025  2.476336e+025  5.174145e-020  0.000000e+000 
 1.075353e+004  2.508810e-008  1.312107e+025  1.312107e+025  2.741564e-020  0.000000e+000 
 1.500692e+004  1.327058e-008  6.943629e+024  6.943629e+024  1.450827e-020  0.000000e+000 
 2.094269e+004  7.008424e-009  3.669163e+024  3.669163e+024  7.666482e-021  0.000000e+000 
 2.922625e+004  3.694395e-009  1.935571e+024  1.935571e+024  4.044251e-021  0.000000e+000 
 4.078626e+004  1.943248e-009  1.019057e+024  1.019057e+024  2.129255e-021  0.000000e+000 
 5.691865e+004  1.019584e-009  5.353081e+023  5.353081e+023  1.118492e-021  0.000000e+000 
 7.943198e+004  5.333955e-010  2.804594e+023  2.804594e+023  5.860019e-022  0.000000e+000 
 1.108501e+005  2.780961e-010  1.464913e+023  1.464913e+023  3.060842e-022  0.000000e+000 
 1.546952e+005  1.444122e-010  7.624399e+022  7.624399e+022  1.593069e-022  0.000000e+000 
 2.158826e+005  7.463941e-011  3.951655e+022  3.951655e+022  8.256729e-023  0.000000e+000 
 3.012717e+005  3.836324e-011  2.037980e+022  2.037980e+022  4.258228e-023  0.000000e+000 
 4.204352e+005  1.958824e-011  1.044872e+022  1.044872e+022  2.183193e-023  0.000000e+000 
 5.867321e+005  9.923494e-012  5.319535e+021  5.319535e+021  1.111483e-023  0.000000e+000 
 8.188052e+005  4.980430e-012  2.685520e+021  2.685520e+021  5.611223e-024  0.000000e+000 
 1.142671e+006  2.471782e-012  1.342123e+021  1.342123e+021  2.804281e-024  0.000000e+000 
 1.594638e+006  1.210423e-012  6.626262e+020  6.626262e+020  1.384515e-024  0.000000e+000 
 2.225373e+006  5.832940e-013  3.223740e+020  3.223740e+020  6.735798e-025  0.000000e+000 
 3.105586e+006  2.757059e-013  1.540703e+020  1.540703e+020  3.219199e-025  0.000000e+000 
 4.333954e+006  1.273137e-013  7.205726e+019  7.205726e+019  1.505590e-025  0.000000e+000 
 6.048184e+006  5.715004e-014  3.282101e+019  3.282101e+019  6.857739e-026  0.000000e+000 
 8.440453e+006  2.478290e-014  1.447108e+019  1.447108e+019  3.023640e-026  0.000000e+000 
 1.177895e+007  1.029903e-014  6.128040e+018  6.128040e+018  1.280415e-026  0.000000e+000 
 1.643793e+007  4.058609e-015  2.466787e+018  2.466787e+018  5.154193e-027  0.000000e+000 
 2.293971e+007  1.495291e-015  9.308234e+017  9.308234e+017  1.944896e-027  0.000000e+000 
 3.201317e+007  5.049187e-016  3.228814e+017  3.228814e+017  6.746399e-028  0.000000e+000 
 4.467551e+007  1.517850e-016  1.000021e+017  1.000021e+017  2.089481e-028  0.000000e+000 
 6.234623e+007  3.883839e-017  2.646508e+016  2.646508e+016  5.529710e-029  0.000000e+000 
 8.700635e+007  7.844663e-018  5.552937e+015  5.552937e+015  1.160251e-029  0.000000e+000 
 1.214204e+008  1.085700e-018  8.025171e+014  8.025171e+014  1.676808e-030  0.000000e+000 
 1.694464e+008  7.488839e-020  5.819208e+013  5.819208e+013  1.215886e-031  0.000000e+000 
 2.364684e+008  9.303578e-022  7.677648e+011  7.677648e+011  1.604195e-033  0.000000e+000 
 3.296700e+008  5.493978e-037  4.958609e-004  4.958609e-004  1.036070e-048  0.000000e+000 




==> Gamma_emis_null_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(4)     Diff. flux     Int. flux  
 1.012000e+002  2.793745e+007  1.489854e+031  1.489854e+031  3.112955e-014  3.404396e-012 
 1.369282e+002  1.559519e+007  8.328117e+030  8.328117e+030  1.740107e-014  0.000000e+000 
 1.852701e+002  8.711691e+006  4.660025e+030  4.660025e+030  9.736824e-015  0.000000e+000 
 2.506790e+002  4.868165e+006  2.609391e+030  2.609391e+030  5.452156e-015  0.000000e+000 
 3.391801e+002  2.720216e+006  1.461694e+030  1.461694e+030  3.054116e-015  0.000000e+000 
 4.589261e+002  1.519225e+006  8.188094e+029  8.188094e+029  1.710850e-015  0.000000e+000 
 6.209480e+002  8.476280e+005  4.585069e+029  4.585069e+029  9.580207e-016  0.000000e+000 
 8.401710e+002  4.721881e+005  2.565407e+029  2.565407e+029  5.360252e-016  0.000000e+000 
 1.136790e+003  2.624753e+005  1.433527e+029  1.433527e+029  2.995263e-016  0.000000e+000 
 1.538128e+003  1.454910e+005  7.995887e+028  7.995887e+028  1.670689e-016  0.000000e+000 
 2.081158e+003  8.036013e+004  4.449252e+028  4.449252e+028  9.296427e-017  0.000000e+000 
 2.815902e+003  4.419292e+004  2.468253e+028  2.468253e+028  5.157256e-017  0.000000e+000 
 3.810043e+003  2.417630e+004  1.364172e+028  1.364172e+028  2.850349e-017  0.000000e+000 
 5.155163e+003  1.314419e+004  7.505647e+027  7.505647e+027  1.568257e-017  0.000000e+000 
 6.975171e+003  7.094612e+003  4.107481e+027  4.107481e+027  8.582318e-018  0.000000e+000 
 9.437724e+003  3.797318e+003  2.233686e+027  2.233686e+027  4.667143e-018  0.000000e+000 
 1.276967e+004  2.012983e+003  1.205806e+027  1.205806e+027  2.519454e-018  0.000000e+000 
 1.727795e+004  1.055443e+003  6.454271e+026  6.454271e+026  1.348579e-018  0.000000e+000 
 2.337785e+004  5.465546e+002  3.421284e+026  3.421284e+026  7.148554e-019  0.000000e+000 
 3.163130e+004  2.791029e+002  1.793532e+026  1.793532e+026  3.747469e-019  0.000000e+000 
 4.279860e+004  1.403172e+002  9.284470e+025  9.284470e+025  1.939931e-019  0.000000e+000 
 5.790846e+004  6.932915e+001  4.738301e+025  4.738301e+025  9.900377e-020  0.000000e+000 
 7.835279e+004  3.360325e+001  2.379727e+025  2.379727e+025  4.972288e-020  0.000000e+000 
 1.060149e+005  1.594668e+001  1.173856e+025  1.173856e+025  2.452697e-020  0.000000e+000 
 1.434430e+005  7.394401e+000  5.674621e+024  5.674621e+024  1.185676e-020  0.000000e+000 
 1.940849e+005  3.343035e+000  2.681808e+024  2.681808e+024  5.603466e-021  0.000000e+000 
 2.626058e+005  1.470128e+000  1.235565e+024  1.235565e+024  2.581634e-021  0.000000e+000 
 3.553176e+005  6.271368e-001  5.531098e+023  5.531098e+023  1.155687e-021  0.000000e+000 
 4.807609e+005  2.586540e-001  2.396135e+023  2.396135e+023  5.006570e-022  0.000000e+000 
 6.504915e+005  1.026964e-001  9.994266e+022  9.994266e+022  2.088238e-022  0.000000e+000 
 8.801447e+005  3.902336e-002  3.986890e+022  3.986890e+022  8.330351e-023  0.000000e+000 
 1.190876e+006  1.407464e-002  1.507465e+022  1.507465e+022  3.149752e-023  0.000000e+000 
 1.611309e+006  4.761041e-003  5.335021e+021  5.335021e+021  1.114718e-023  0.000000e+000 
 2.180175e+006  1.483993e-003  1.735519e+021  1.735519e+021  3.626256e-024  0.000000e+000 
 2.949877e+006  4.148596e-004  5.050330e+020  5.050330e+020  1.055234e-024  0.000000e+000 
 3.991318e+006  9.963142e-005  1.259191e+020  1.259191e+020  2.630999e-025  0.000000e+000 
 5.400435e+006  1.909647e-005  2.499478e+019  2.499478e+019  5.222499e-026  0.000000e+000 
 7.307036e+006  2.540225e-006  3.435924e+018  3.435924e+018  7.179143e-027  0.000000e+000 
 9.886753e+006  1.708808e-007  2.384938e+017  2.384938e+017  4.983175e-028  0.000000e+000 
 1.337723e+007  2.105134e-009  3.030746e+015  3.030746e+015  6.332550e-030  0.000000e+000 
 1.808190e+007  2.253848e-024  3.366643e+000  3.366643e+000  7.034384e-045  0.000000e+000 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)       Qgamma        Io_gamma       Igamma_(4)     Diff. flux     Int. flux  
 1.012000e+002  2.495414e-005  1.303208e+028  1.303208e+028  2.722969e-017  3.033852e-015 
 1.412281e+002  1.317203e-005  6.879038e+027  6.879038e+027  1.437331e-017  0.000000e+000 
 1.970888e+002  6.965032e-006  3.637506e+027  3.637506e+027  7.600336e-018  0.000000e+000 
 2.750444e+002  3.688464e-006  1.926343e+027  1.926343e+027  4.024970e-018  0.000000e+000 
 3.838340e+002  1.955728e-006  1.021424e+027  1.021424e+027  2.134201e-018  0.000000e+000 
 5.356538e+002  1.038002e-006  5.421371e+026  5.421371e+026  1.132761e-018  0.000000e+000 
 7.475237e+002  5.513188e-007  2.879593e+026  2.879593e+026  6.016725e-019  0.000000e+000 
 1.043196e+003  2.929623e-007  1.530252e+026  1.530252e+026  3.197364e-019  0.000000e+000 
 1.455816e+003  1.557104e-007  8.133911e+025  8.133911e+025  1.699529e-019  0.000000e+000 
 2.031642e+003  8.275932e-008  4.323532e+025  4.323532e+025  9.033743e-020  0.000000e+000 
 2.835228e+003  4.397533e-008  2.297648e+025  2.297648e+025  4.800788e-020  0.000000e+000 
 3.956660e+003  2.335594e-008  1.220508e+025  1.220508e+025  2.550173e-020  0.000000e+000 
 5.521657e+003  1.239614e-008  6.479177e+024  6.479177e+024  1.353782e-020  0.000000e+000 
 7.705666e+003  6.573291e-009  3.436632e+024  3.436632e+024  7.180623e-021  0.000000e+000 
 1.075353e+004  3.481700e-009  1.820929e+024  1.820929e+024  3.804713e-021  0.000000e+000 
 1.500692e+004  1.841677e-009  9.636294e+023  9.636294e+023  2.013442e-021  0.000000e+000 
 2.094269e+004  9.726214e-010  5.092025e+023  5.092025e+023  1.063946e-021  0.000000e+000 
 2.922625e+004  5.127041e-010  2.686164e+023  2.686164e+023  5.612568e-022  0.000000e+000 
 4.078626e+004  2.696818e-010  1.414237e+023  1.414237e+023  2.954957e-022  0.000000e+000 
 5.691865e+004  1.414967e-010  7.428948e+022  7.428948e+022  1.552231e-022  0.000000e+000 
 7.943198e+004  7.402405e-011  3.892185e+022  3.892185e+022  8.132470e-023  0.000000e+000 
 1.108501e+005  3.859387e-011  2.032990e+022  2.032990e+022  4.247803e-023  0.000000e+000 
 1.546952e+005  2.004137e-011  1.058106e+022  1.058106e+022  2.210844e-023  0.000000e+000 
 2.158826e+005  1.035838e-011  5.484064e+021  5.484064e+021  1.145860e-023  0.000000e+000 
 3.012717e+005  5.324009e-012  2.828286e+021  2.828286e+021  5.909523e-024  0.000000e+000 
 4.204352e+005  2.718435e-012  1.450062e+021  1.450062e+021  3.029812e-024  0.000000e+000 
 5.867321e+005  1.377172e-012  7.382393e+020  7.382393e+020  1.542504e-024  0.000000e+000 
 8.188052e+005  6.911786e-013  3.726936e+020  3.726936e+020  7.787194e-025  0.000000e+000 
 1.142671e+006  3.430312e-013  1.862584e+020  1.862584e+020  3.891750e-025  0.000000e+000 
 1.594638e+006  1.679812e-013  9.195855e+019  9.195855e+019  1.921415e-025  0.000000e+000 
 2.225373e+006  8.094891e-014  4.473871e+019  4.473871e+019  9.347867e-026  0.000000e+000 
 3.105586e+006  3.826217e-014  2.138170e+019  2.138170e+019  4.467570e-026  0.000000e+000 
 4.333954e+006  1.766846e-014  1.000003e+019  1.000003e+019  2.089442e-026  0.000000e+000 
 6.048184e+006  7.931220e-015  4.554864e+018  4.554864e+018  9.517096e-027  0.000000e+000 
 8.440453e+006  3.439345e-015  2.008281e+018  2.008281e+018  4.196174e-027  0.000000e+000 
 1.177895e+007  1.429289e-015  8.504428e+017  8.504428e+017  1.776946e-027  0.000000e+000 
 1.643793e+007  5.632494e-016  3.423380e+017  3.423380e+017  7.152933e-028  0.000000e+000 
 2.293971e+007  2.075149e-016  1.291787e+017  1.291787e+017  2.699105e-028  0.000000e+000 
 3.201317e+007  7.007208e-017  4.480913e+016  4.480913e+016  9.362580e-029  0.000000e+000 
 4.467551e+007  2.106456e-017  1.387819e+016  1.387819e+016  2.899759e-029  0.000000e+000 
 6.234623e+007  5.389950e-018  3.672796e+015  3.672796e+015  7.674071e-030  0.000000e+000 
 8.700635e+007  1.088674e-018  7.706306e+014  7.706306e+014  1.610183e-030  0.000000e+000 
 1.214204e+008  1.506723e-019  1.113725e+014  1.113725e+014  2.327056e-031  0.000000e+000 
 1.694464e+008  1.039293e-020  8.075834e+012  8.075834e+012  1.687394e-032  0.000000e+000 
 2.364684e+008  1.291141e-022  1.065496e+011  1.065496e+011  2.226285e-034  0.000000e+000 
 3.296700e+008  7.624483e-038  6.881503e-005  6.881503e-005  1.437846e-049  0.000000e+000 




==> Muon_distr_i=30.txt <==
0) Test: M_accr=10^{-8}, i=30: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  1.335709e+004  2.386422e+004  5.213033e-317  0.000000e+000  1.335709e+004  2.386422e+004 
1.814027e+000  1.319753e+004  2.374685e+004  5.213033e-317  0.000000e+000  1.319753e+004  2.374685e+004 
2.742244e+000  1.320551e+004  2.443949e+004  5.213033e-317  0.000000e+000  1.320551e+004  2.443949e+004 
4.145420e+000  1.339428e+004  2.582072e+004  5.213033e-317  0.000000e+000  1.339428e+004  2.582072e+004 
6.266586e+000  1.377971e+004  2.784406e+004  5.213033e-317  0.000000e+000  1.377971e+004  2.784406e+004 
9.473128e+000  1.438293e+004  3.044931e+004  5.213033e-317  0.000000e+000  1.438293e+004  3.044931e+004 
1.432042e+001  1.522827e+004  3.348596e+004  5.213033e-317  0.000000e+000  1.522827e+004  3.348596e+004 
2.164802e+001  1.653636e+004  3.664392e+004  5.213033e-317  0.000000e+000  1.653636e+004  3.664392e+004 
3.272508e+001  2.112529e+004  3.939063e+004  5.213033e-317  0.000000e+000  2.112529e+004  3.939063e+004 
4.947014e+001  3.633241e+004  4.096090e+004  5.213033e-317  0.000000e+000  3.633241e+004  4.096090e+004 
7.478346e+001  5.962077e+004  4.048584e+004  5.213033e-317  0.000000e+000  5.962077e+004  4.048584e+004 
1.130493e+002  7.429659e+004  3.732759e+004  5.213033e-317  0.000000e+000  7.429659e+004  3.732759e+004 
1.708954e+002  6.188051e+004  3.152828e+004  5.213033e-317  0.000000e+000  6.188051e+004  3.152828e+004 
2.583407e+002  3.369692e+004  2.403937e+004  5.213033e-317  0.000000e+000  3.369692e+004  2.403937e+004 
3.905308e+002  1.311237e+004  1.639829e+004  5.213033e-317  0.000000e+000  1.311237e+004  1.639829e+004 
5.903611e+002  4.033593e+003  9.985094e+003  5.213033e-317  0.000000e+000  4.033593e+003  9.985094e+003 
8.924424e+002  1.057942e+003  5.446627e+003  5.213033e-317  0.000000e+000  1.057942e+003  5.446627e+003 
1.349095e+003  2.488021e+002  2.680107e+003  5.213033e-317  0.000000e+000  2.488021e+002  2.680107e+003 
2.039412e+003  5.419460e+001  1.199033e+003  5.213033e-317  0.000000e+000  5.419460e+001  1.199033e+003 
3.082957e+003  1.115926e+001  4.912264e+002  5.213033e-317  0.000000e+000  1.115926e+001  4.912264e+002 
4.660472e+003  2.198391e+000  1.854472e+002  5.213033e-317  0.000000e+000  2.198391e+000  1.854472e+002 
7.045184e+003  4.167099e-001  6.487909e+001  5.213033e-317  0.000000e+000  4.167099e-001  6.487909e+001 
1.065013e+004  7.604602e-002  2.114004e+001  5.213033e-317  0.000000e+000  7.604602e-002  2.114004e+001 
1.609968e+004  1.331051e-002  6.437449e+000  5.213033e-317  0.000000e+000  1.331051e-002  6.437449e+000 
2.433771e+004  2.217596e-003  1.832810e+000  5.213033e-317  0.000000e+000  2.217596e-003  1.832810e+000 
3.679104e+004  3.478621e-004  4.860359e-001  5.213033e-317  0.000000e+000  3.478621e-004  4.860359e-001 
5.561661e+004  5.069715e-005  1.190454e-001  5.213033e-317  0.000000e+000  5.069715e-005  1.190454e-001 
8.407501e+004  6.766938e-006  2.660552e-002  5.213033e-317  0.000000e+000  6.766938e-006  2.660552e-002 
1.270953e+005  8.163504e-007  5.352099e-003  5.213033e-317  0.000000e+000  8.163504e-007  5.352099e-003 
1.921285e+005  8.814405e-008  9.577470e-004  5.213033e-317  0.000000e+000  8.814405e-008  9.577470e-004 
2.904385e+005  8.479799e-009  1.514540e-004  5.213033e-317  0.000000e+000  8.479799e-009  1.514540e-004 
4.390527e+005  7.270942e-010  2.116563e-005  5.213033e-317  0.000000e+000  7.270942e-010  2.116563e-005 
6.637111e+005  5.561338e-011  2.624870e-006  5.213033e-317  0.000000e+000  5.561338e-011  2.624870e-006 
1.003325e+006  3.768801e-012  2.890640e-007  5.213033e-317  0.000000e+000  3.768801e-012  2.890640e-007 
1.516715e+006  2.208601e-013  2.787531e-008  5.213033e-317  0.000000e+000  2.208601e-013  2.787531e-008 
2.292801e+006  1.070301e-014  2.263636e-009  5.213033e-317  0.000000e+000  1.070301e-014  2.263636e-009 
3.466002e+006  3.915447e-016  1.442144e-010  5.213033e-317  0.000000e+000  3.915447e-016  1.442144e-010 
5.239517e+006  8.790402e-018  6.034636e-012  5.213033e-317  0.000000e+000  8.790402e-018  6.034636e-012 
7.920520e+006  8.006861e-020  1.155216e-013  5.213033e-317  0.000000e+000  8.006861e-020  1.155216e-013 
1.197336e+007  7.636486e-023  3.094899e-016  5.213033e-317  0.000000e+000  7.636486e-023  3.094899e-016 
1.808190e+007  2.322767e-044  5.489554e-035  5.213033e-317  0.000000e+000  2.322767e-044  5.489554e-035 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  3.083016e-010  1.387681e-017  5.213033e-317  0.000000e+000  3.083016e-010  1.387681e-017 
1.848085e+000  2.844121e-010  1.846485e-017  5.213033e-317  0.000000e+000  2.844121e-010  1.846485e-017 
2.846182e+000  2.632003e-010  2.469746e-017  5.213033e-317  0.000000e+000  2.632003e-010  2.469746e-017 
4.383323e+000  2.443950e-010  3.321672e-017  5.213033e-317  0.000000e+000  2.443950e-010  3.321672e-017 
6.750628e+000  2.277421e-010  4.493949e-017  5.213033e-317  0.000000e+000  2.277421e-010  4.493949e-017 
1.039645e+001  2.130290e-010  6.118705e-017  5.213033e-317  0.000000e+000  2.130290e-010  6.118705e-017 
1.601126e+001  2.000313e-010  8.388248e-017  5.213033e-317  0.000000e+000  2.000313e-010  8.388248e-017 
2.465848e+001  1.886148e-010  1.158548e-016  5.213033e-317  0.000000e+000  1.886148e-010  1.158548e-016 
3.797581e+001  1.786485e-010  1.613132e-016  5.213033e-317  0.000000e+000  1.786485e-010  1.613132e-016 
5.848544e+001  1.700174e-010  2.265967e-016  5.213033e-317  0.000000e+000  1.700174e-010  2.265967e-016 
9.007173e+001  1.626193e-010  3.213751e-016  5.213033e-317  0.000000e+000  1.626193e-010  3.213751e-016 
1.387169e+002  1.563510e-010  4.606007e-016  5.213033e-317  0.000000e+000  1.563510e-010  4.606007e-016 
2.136338e+002  1.511662e-010  6.677302e-016  5.213033e-317  0.000000e+000  1.511662e-010  6.677302e-016 
3.290112e+002  1.470051e-010  9.801357e-016  5.213033e-317  0.000000e+000  1.470051e-010  9.801357e-016 
5.067006e+002  1.438374e-010  1.458368e-015  5.213033e-317  0.000000e+000  1.438374e-010  1.458368e-015 
7.803549e+002  1.415899e-010  2.202370e-015  5.213033e-317  0.000000e+000  1.415899e-010  2.202370e-015 
1.201802e+003  1.401912e-010  3.380533e-015  5.213033e-317  0.000000e+000  1.401912e-010  3.380533e-015 
1.850860e+003  1.395673e-010  5.283049e-015  5.213033e-317  0.000000e+000  1.395673e-010  5.283049e-015 
2.850456e+003  1.395232e-010  8.421961e-015  5.213033e-317  0.000000e+000  1.395232e-010  8.421961e-015 
4.389904e+003  1.398209e-010  1.372133e-014  5.213033e-317  0.000000e+000  1.398209e-010  1.372133e-014 
6.760764e+003  1.399264e-010  2.287877e-014  5.213033e-317  0.000000e+000  1.399264e-010  2.287877e-014 
1.041206e+004  1.390925e-010  3.904095e-014  5.213033e-317  0.000000e+000  1.390925e-010  3.904095e-014 
1.603531e+004  1.362493e-010  6.802829e-014  5.213033e-317  0.000000e+000  1.362493e-010  6.802829e-014 
2.469551e+004  1.300044e-010  1.205039e-013  5.213033e-317  0.000000e+000  1.300044e-010  1.205039e-013 
3.803283e+004  1.192073e-010  2.158124e-013  5.213033e-317  0.000000e+000  1.192073e-010  2.158124e-013 
5.857326e+004  1.035477e-010  3.881330e-013  5.213033e-317  0.000000e+000  1.035477e-010  3.881330e-013 
9.020698e+004  8.452911e-011  6.901822e-013  5.213033e-317  0.000000e+000  8.452911e-011  6.901822e-013 
1.389251e+005  6.442476e-011  1.174299e-012  5.213033e-317  0.000000e+000  6.442476e-011  1.174299e-012 
2.139546e+005  4.419374e-011  1.854591e-012  5.213033e-317  0.000000e+000  4.419374e-011  1.854591e-012 
3.295052e+005  2.617922e-011  2.742098e-012  5.213033e-317  0.000000e+000  2.617922e-011  2.742098e-012 
5.074614e+005  1.332765e-011  3.800379e-012  5.213033e-317  0.000000e+000  1.332765e-011  3.800379e-012 
7.815266e+005  5.956234e-012  4.636306e-012  5.213033e-317  0.000000e+000  5.956234e-012  4.636306e-012 
1.203606e+006  2.381712e-012  5.675989e-012  5.213033e-317  0.000000e+000  2.381712e-012  5.675989e-012 
1.853639e+006  8.026876e-013  7.723354e-012  5.213033e-317  0.000000e+000  8.026876e-013  7.723354e-012 
2.854736e+006  1.986019e-013  6.972673e-012  5.213033e-317  0.000000e+000  1.986019e-013  6.972673e-012 
4.396496e+006  3.352189e-014  3.328468e-012  5.213033e-317  0.000000e+000  3.352189e-014  3.328468e-012 
6.770916e+006  4.034470e-015  9.226876e-013  5.213033e-317  0.000000e+000  4.034470e-015  9.226876e-013 
1.042769e+007  3.786329e-016  1.752414e-013  5.213033e-317  0.000000e+000  3.786329e-016  1.752414e-013 
1.605938e+007  2.941006e-017  2.569132e-014  5.213033e-317  0.000000e+000  2.941006e-017  2.569132e-014 
2.473259e+007  1.905949e-018  3.052417e-015  5.213033e-317  0.000000e+000  1.905949e-018  3.052417e-015 
3.808994e+007  9.895793e-020  2.902020e-016  5.213033e-317  0.000000e+000  9.895793e-020  2.902020e-016 
5.866121e+007  3.825784e-021  2.051303e-017  5.213033e-317  0.000000e+000  3.825784e-021  2.051303e-017 
9.034243e+007  8.918461e-023  9.474842e-019  5.213033e-317  0.000000e+000  8.918461e-023  9.474842e-019 
1.391337e+008  8.272606e-025  1.933208e-020  5.213033e-317  0.000000e+000  8.272606e-025  1.933208e-020 
2.142758e+008  7.871430e-028  5.350506e-023  5.213033e-317  0.000000e+000  7.871430e-028  5.350506e-023 
3.296700e+008  1.646560e-049  7.012308e-042  5.213033e-317  0.000000e+000  1.646560e-049  7.012308e-042 




==> Muon_distr_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  1.853683e+003  3.311850e+003  5.342549e-317  0.000000e+000  1.853683e+003  3.311850e+003 
1.814027e+000  1.831539e+003  3.295562e+003  5.342549e-317  0.000000e+000  1.831539e+003  3.295562e+003 
2.742244e+000  1.832647e+003  3.391685e+003  5.342549e-317  0.000000e+000  1.832647e+003  3.391685e+003 
4.145420e+000  1.858844e+003  3.583372e+003  5.342549e-317  0.000000e+000  1.858844e+003  3.583372e+003 
6.266586e+000  1.912333e+003  3.864169e+003  5.342549e-317  0.000000e+000  1.912333e+003  3.864169e+003 
9.473128e+000  1.996048e+003  4.225722e+003  5.342549e-317  0.000000e+000  1.996048e+003  4.225722e+003 
1.432042e+001  2.113363e+003  4.647145e+003  5.342549e-317  0.000000e+000  2.113363e+003  4.647145e+003 
2.164802e+001  2.294899e+003  5.085403e+003  5.342549e-317  0.000000e+000  2.294899e+003  5.085403e+003 
3.272508e+001  2.931745e+003  5.466588e+003  5.342549e-317  0.000000e+000  2.931745e+003  5.466588e+003 
4.947014e+001  5.042172e+003  5.684509e+003  5.342549e-317  0.000000e+000  5.042172e+003  5.684509e+003 
7.478346e+001  8.274106e+003  5.618581e+003  5.342549e-317  0.000000e+000  8.274106e+003  5.618581e+003 
1.130493e+002  1.031080e+004  5.180282e+003  5.342549e-317  0.000000e+000  1.031080e+004  5.180282e+003 
1.708954e+002  8.587710e+003  4.375461e+003  5.342549e-317  0.000000e+000  8.587710e+003  4.375461e+003 
2.583407e+002  4.676422e+003  3.336157e+003  5.342549e-317  0.000000e+000  4.676422e+003  3.336157e+003 
3.905308e+002  1.819721e+003  2.275737e+003  5.342549e-317  0.000000e+000  1.819721e+003  2.275737e+003 
5.903611e+002  5.597777e+002  1.385721e+003  5.342549e-317  0.000000e+000  5.597777e+002  1.385721e+003 
8.924424e+002  1.468200e+002  7.558771e+002  5.342549e-317  0.000000e+000  1.468200e+002  7.558771e+002 
1.349095e+003  3.452848e+001  3.719424e+002  5.342549e-317  0.000000e+000  3.452848e+001  3.719424e+002 
2.039412e+003  7.521068e+000  1.664005e+002  5.342549e-317  0.000000e+000  7.521068e+000  1.664005e+002 
3.082957e+003  1.548669e+000  6.817187e+001  5.342549e-317  0.000000e+000  1.548669e+000  6.817187e+001 
4.660472e+003  3.050903e-001  2.573617e+001  5.342549e-317  0.000000e+000  3.050903e-001  2.573617e+001 
7.045184e+003  5.783054e-002  9.003850e+000  5.342549e-317  0.000000e+000  5.783054e-002  9.003850e+000 
1.065013e+004  1.055358e-002  2.933792e+000  5.342549e-317  0.000000e+000  1.055358e-002  2.933792e+000 
1.609968e+004  1.847218e-003  8.933822e-001  5.342549e-317  0.000000e+000  1.847218e-003  8.933822e-001 
2.433771e+004  3.077556e-004  2.543553e-001  5.342549e-317  0.000000e+000  3.077556e-004  2.543553e-001 
3.679104e+004  4.827592e-005  6.745154e-002  5.342549e-317  0.000000e+000  4.827592e-005  6.745154e-002 
5.561661e+004  7.035696e-006  1.652100e-002  5.342549e-317  0.000000e+000  7.035696e-006  1.652100e-002 
8.407501e+004  9.391083e-007  3.692285e-003  5.342549e-317  0.000000e+000  9.391083e-007  3.692285e-003 
1.270953e+005  1.132922e-007  7.427585e-004  5.342549e-317  0.000000e+000  1.132922e-007  7.427585e-004 
1.921285e+005  1.223254e-008  1.329151e-004  5.342549e-317  0.000000e+000  1.223254e-008  1.329151e-004 
2.904385e+005  1.176817e-009  2.101862e-005  5.342549e-317  0.000000e+000  1.176817e-009  2.101862e-005 
4.390527e+005  1.009053e-010  2.937343e-006  5.342549e-317  0.000000e+000  1.009053e-010  2.937343e-006 
6.637111e+005  7.717965e-012  3.642766e-007  5.342549e-317  0.000000e+000  7.717965e-012  3.642766e-007 
1.003325e+006  5.230302e-013  4.011599e-008  5.342549e-317  0.000000e+000  5.230302e-013  4.011599e-008 
1.516715e+006  3.065073e-014  3.868506e-009  5.342549e-317  0.000000e+000  3.065073e-014  3.868506e-009 
2.292801e+006  1.485352e-015  3.141449e-010  5.342549e-317  0.000000e+000  1.485352e-015  3.141449e-010 
3.466002e+006  5.433816e-017  2.001392e-011  5.342549e-317  0.000000e+000  5.433816e-017  2.001392e-011 
5.239517e+006  1.219922e-018  8.374803e-013  5.342549e-317  0.000000e+000  1.219922e-018  8.374803e-013 
7.920520e+006  1.111183e-020  1.603196e-014  5.342549e-317  0.000000e+000  1.111183e-020  1.603196e-014 
1.197336e+007  1.059783e-023  4.295068e-017  5.342549e-317  0.000000e+000  1.059783e-023  4.295068e-017 
1.808190e+007  3.223511e-045  7.618343e-036  5.342549e-317  0.000000e+000  3.223511e-045  7.618343e-036 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  4.278576e-011  1.925808e-018  5.342549e-317  0.000000e+000  4.278576e-011  1.925808e-018 
1.848085e+000  3.947040e-011  2.562532e-018  5.342549e-317  0.000000e+000  3.947040e-011  2.562532e-018 
2.846182e+000  3.652665e-011  3.427487e-018  5.342549e-317  0.000000e+000  3.652665e-011  3.427487e-018 
4.383323e+000  3.391687e-011  4.609781e-018  5.342549e-317  0.000000e+000  3.391687e-011  4.609781e-018 
6.750628e+000  3.160580e-011  6.236653e-018  5.342549e-317  0.000000e+000  3.160580e-011  6.236653e-018 
1.039645e+001  2.956394e-011  8.491472e-018  5.342549e-317  0.000000e+000  2.956394e-011  8.491472e-018 
1.601126e+001  2.776013e-011  1.164112e-017  5.342549e-317  0.000000e+000  2.776013e-011  1.164112e-017 
2.465848e+001  2.617575e-011  1.607820e-017  5.342549e-317  0.000000e+000  2.617575e-011  1.607820e-017 
3.797581e+001  2.479265e-011  2.238687e-017  5.342549e-317  0.000000e+000  2.479265e-011  2.238687e-017 
5.848544e+001  2.359483e-011  3.144684e-017  5.342549e-317  0.000000e+000  2.359483e-011  3.144684e-017 
9.007173e+001  2.256813e-011  4.460009e-017  5.342549e-317  0.000000e+000  2.256813e-011  4.460009e-017 
1.387169e+002  2.169823e-011  6.392166e-017  5.342549e-317  0.000000e+000  2.169823e-011  6.392166e-017 
2.136338e+002  2.097869e-011  9.266688e-017  5.342549e-317  0.000000e+000  2.097869e-011  9.266688e-017 
3.290112e+002  2.040121e-011  1.360222e-016  5.342549e-317  0.000000e+000  2.040121e-011  1.360222e-016 
5.067006e+002  1.996160e-011  2.023907e-016  5.342549e-317  0.000000e+000  1.996160e-011  2.023907e-016 
7.803549e+002  1.964969e-011  3.056425e-016  5.342549e-317  0.000000e+000  1.964969e-011  3.056425e-016 
1.201802e+003  1.945558e-011  4.691468e-016  5.342549e-317  0.000000e+000  1.945558e-011  4.691468e-016 
1.850860e+003  1.936900e-011  7.331759e-016  5.342549e-317  0.000000e+000  1.936900e-011  7.331759e-016 
2.850456e+003  1.936288e-011  1.168791e-015  5.342549e-317  0.000000e+000  1.936288e-011  1.168791e-015 
4.389904e+003  1.940420e-011  1.904232e-015  5.342549e-317  0.000000e+000  1.940420e-011  1.904232e-015 
6.760764e+003  1.941884e-011  3.175091e-015  5.342549e-317  0.000000e+000  1.941884e-011  3.175091e-015 
1.041206e+004  1.930310e-011  5.418060e-015  5.342549e-317  0.000000e+000  1.930310e-011  5.418060e-015 
1.603531e+004  1.890853e-011  9.440893e-015  5.342549e-317  0.000000e+000  1.890853e-011  9.440893e-015 
2.469551e+004  1.804186e-011  1.672340e-014  5.342549e-317  0.000000e+000  1.804186e-011  1.672340e-014 
3.803283e+004  1.654346e-011  2.995022e-014  5.342549e-317  0.000000e+000  1.654346e-011  2.995022e-014 
5.857326e+004  1.437024e-011  5.386468e-014  5.342549e-317  0.000000e+000  1.437024e-011  5.386468e-014 
9.020698e+004  1.173086e-011  9.578273e-014  5.342549e-317  0.000000e+000  1.173086e-011  9.578273e-014 
1.389251e+005  8.940799e-012  1.629679e-013  5.342549e-317  0.000000e+000  8.940799e-012  1.629679e-013 
2.139546e+005  6.133160e-012  2.573782e-013  5.342549e-317  0.000000e+000  6.133160e-012  2.573782e-013 
3.295052e+005  3.633124e-012  3.805454e-013  5.342549e-317  0.000000e+000  3.633124e-012  3.805454e-013 
5.074614e+005  1.849597e-012  5.274125e-013  5.342549e-317  0.000000e+000  1.849597e-012  5.274125e-013 
7.815266e+005  8.265996e-013  6.434215e-013  5.342549e-317  0.000000e+000  8.265996e-013  6.434215e-013 
1.203606e+006  3.305314e-013  7.877076e-013  5.342549e-317  0.000000e+000  3.305314e-013  7.877076e-013 
1.853639e+006  1.113961e-013  1.071839e-012  5.342549e-317  0.000000e+000  1.113961e-013  1.071839e-012 
2.854736e+006  2.756176e-014  9.676600e-013  5.342549e-317  0.000000e+000  2.756176e-014  9.676600e-013 
4.396496e+006  4.652132e-015  4.619212e-013  5.342549e-317  0.000000e+000  4.652132e-015  4.619212e-013 
6.770916e+006  5.598994e-016  1.280496e-013  5.342549e-317  0.000000e+000  5.598994e-016  1.280496e-013 
1.042769e+007  5.254627e-017  2.431981e-014  5.342549e-317  0.000000e+000  5.254627e-017  2.431981e-014 
1.605938e+007  4.081496e-018  3.565413e-015  5.342549e-317  0.000000e+000  4.081496e-018  3.565413e-015 
2.473259e+007  2.645055e-019  4.236112e-016  5.342549e-317  0.000000e+000  2.645055e-019  4.236112e-016 
3.808994e+007  1.373327e-020  4.027392e-017  5.342549e-317  0.000000e+000  1.373327e-020  4.027392e-017 
5.866121e+007  5.309381e-022  2.846776e-018  5.342549e-317  0.000000e+000  5.309381e-022  2.846776e-018 
9.034243e+007  1.237694e-023  1.314908e-019  5.342549e-317  0.000000e+000  1.237694e-023  1.314908e-019 
1.391337e+008  1.148063e-025  2.682884e-021  5.342549e-317  0.000000e+000  1.148063e-025  2.682884e-021 
2.142758e+008  1.092389e-028  7.425374e-024  5.342549e-317  0.000000e+000  1.092389e-028  7.425374e-024 
3.296700e+008  2.285078e-050  9.731605e-043  5.342549e-317  0.000000e+000  2.285078e-050  9.731605e-043 




==> Neutrino_emis_i=30.txt <==
0) Test: M_accr=10^{-8}, i=30: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino    Diff. flux    Int. flux 
 1.012000e+002 7.950080e+006 0.000000e+000 7.950080e+006 3.253704e+030 0.000000e+000 0.000000e+000 6.798405e-015 9.078063e-013 
 1.369282e+002 4.544209e+006 0.000000e+000 4.544209e+006 2.124639e+030 0.000000e+000 0.000000e+000 4.439297e-015 0.000000e+000 
 1.852701e+002 2.475232e+006 0.000000e+000 2.475232e+006 1.334141e+030 0.000000e+000 0.000000e+000 2.787603e-015 0.000000e+000 
 2.506790e+002 1.285992e+006 0.000000e+000 1.285992e+006 8.049160e+029 0.000000e+000 0.000000e+000 1.681820e-015 0.000000e+000 
 3.391801e+002 6.389218e+005 0.000000e+000 6.389218e+005 4.666329e+029 0.000000e+000 0.000000e+000 9.749996e-016 0.000000e+000 
 4.589261e+002 3.047461e+005 0.000000e+000 3.047461e+005 2.601718e+029 0.000000e+000 0.000000e+000 5.436122e-016 0.000000e+000 
 6.209480e+002 1.401977e+005 0.000000e+000 1.401977e+005 1.397044e+029 0.000000e+000 0.000000e+000 2.919034e-016 0.000000e+000 
 8.401710e+002 6.251314e+004 0.000000e+000 6.251314e+004 7.236515e+028 0.000000e+000 0.000000e+000 1.512023e-016 0.000000e+000 
 1.136790e+003 2.713995e+004 0.000000e+000 2.713995e+004 3.621783e+028 0.000000e+000 0.000000e+000 7.567484e-017 0.000000e+000 
 1.538128e+003 1.151691e+004 0.000000e+000 1.151691e+004 1.753998e+028 0.000000e+000 0.000000e+000 3.664867e-017 0.000000e+000 
 2.081158e+003 4.791100e+003 0.000000e+000 4.791100e+003 8.229793e+027 0.000000e+000 0.000000e+000 1.719563e-017 0.000000e+000 
 2.815902e+003 1.957675e+003 0.000000e+000 1.957675e+003 3.744723e+027 0.000000e+000 0.000000e+000 7.824358e-018 0.000000e+000 
 3.810043e+003 7.863441e+002 0.000000e+000 7.863441e+002 1.653466e+027 0.000000e+000 0.000000e+000 3.454812e-018 0.000000e+000 
 5.155163e+003 3.104073e+002 0.000000e+000 3.104073e+002 7.086159e+026 0.000000e+000 0.000000e+000 1.480608e-018 0.000000e+000 
 6.975171e+003 1.202533e+002 0.000000e+000 1.202533e+002 2.946683e+026 0.000000e+000 0.000000e+000 6.156905e-019 0.000000e+000 
 9.437724e+003 4.560636e+001 0.000000e+000 4.560636e+001 1.187808e+026 0.000000e+000 0.000000e+000 2.481848e-019 0.000000e+000 
 1.276967e+004 1.687190e+001 0.000000e+000 1.687190e+001 4.633401e+025 0.000000e+000 0.000000e+000 9.681194e-020 0.000000e+000 
 1.727795e+004 6.060582e+000 0.000000e+000 6.060582e+000 1.744574e+025 0.000000e+000 0.000000e+000 3.645175e-020 0.000000e+000 
 2.337785e+004 2.102286e+000 0.000000e+000 2.102286e+000 6.319294e+024 0.000000e+000 0.000000e+000 1.320376e-020 0.000000e+000 
 3.163130e+004 6.998936e-001 0.000000e+000 6.998936e-001 2.193506e+024 0.000000e+000 0.000000e+000 4.583190e-021 0.000000e+000 
 4.279860e+004 2.222080e-001 0.000000e+000 2.222080e-001 7.266217e+023 0.000000e+000 0.000000e+000 1.518230e-021 0.000000e+000 
 5.790846e+004 6.686773e-002 0.000000e+000 6.686773e-002 2.287355e+023 0.000000e+000 0.000000e+000 4.779281e-022 0.000000e+000 
 7.835279e+004 1.897337e-002 0.000000e+000 1.897337e-002 6.818778e+022 0.000000e+000 0.000000e+000 1.424740e-022 0.000000e+000 
 1.060149e+005 5.057732e-003 0.000000e+000 5.057732e-003 1.920717e+022 0.000000e+000 0.000000e+000 4.013215e-023 0.000000e+000 
 1.434430e+005 1.264478e-003 0.000000e+000 1.264478e-003 5.108083e+021 0.000000e+000 0.000000e+000 1.067301e-023 0.000000e+000 
 1.940849e+005 2.965434e-004 0.000000e+000 2.965434e-004 1.282943e+021 0.000000e+000 0.000000e+000 2.680627e-024 0.000000e+000 
 2.626058e+005 6.531755e-005 0.000000e+000 6.531755e-005 3.043053e+020 0.000000e+000 0.000000e+000 6.358265e-025 0.000000e+000 
 3.553176e+005 1.352213e-005 0.000000e+000 1.352213e-005 6.809975e+019 0.000000e+000 0.000000e+000 1.422901e-025 0.000000e+000 
 4.807609e+005 2.625592e-006 0.000000e+000 2.625592e-006 1.431575e+019 0.000000e+000 0.000000e+000 2.991184e-026 0.000000e+000 
 6.504915e+005 4.746735e-007 0.000000e+000 4.746735e-007 2.800361e+018 0.000000e+000 0.000000e+000 5.851175e-027 0.000000e+000 
 8.801447e+005 7.871448e-008 0.000000e+000 7.871448e-008 5.014651e+017 0.000000e+000 0.000000e+000 1.047779e-027 0.000000e+000 
 1.190876e+006 1.167125e-008 0.000000e+000 1.167125e-008 8.007626e+016 0.000000e+000 0.000000e+000 1.673142e-028 0.000000e+000 
 1.611309e+006 1.484289e-009 0.000000e+000 1.484289e-009 1.093654e+016 0.000000e+000 0.000000e+000 2.285119e-029 0.000000e+000 
 2.180175e+006 1.251566e-010 0.000000e+000 1.251566e-010 9.746522e+014 0.000000e+000 0.000000e+000 2.036473e-030 0.000000e+000 
 2.949877e+006 8.804674e-012 0.000000e+000 8.804674e-012 7.407344e+013 0.000000e+000 0.000000e+000 1.547717e-031 0.000000e+000 
 3.991318e+006 3.522330e-013 0.000000e+000 3.522330e-013 3.127070e+012 0.000000e+000 0.000000e+000 6.533813e-033 0.000000e+000 
 5.400435e+006 5.872693e-015 0.000000e+000 5.872693e-015 5.492429e+010 0.000000e+000 0.000000e+000 1.147608e-034 0.000000e+000 
 7.307036e+006 1.772384e-017 0.000000e+000 1.772384e-017 1.717319e+008 0.000000e+000 0.000000e+000 3.588228e-037 0.000000e+000 
 9.886753e+006 8.074863e-021 0.000000e+000 8.074863e-021 7.980446e+004 0.000000e+000 0.000000e+000 1.667463e-040 0.000000e+000 
 1.337723e+007 4.305245e-025 0.000000e+000 4.305245e-025 4.338605e+000 0.000000e+000 0.000000e+000 9.065237e-045 0.000000e+000 
 1.808190e+007 7.161238e-044 0.000000e+000 7.161238e-044 7.708491e-019 0.000000e+000 0.000000e+000 1.610640e-063 0.000000e+000 




1) Test: M_accr=10^{-8}, i=30: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino    Diff. flux    Int. flux 
 1.012000e+002 3.675797e-012 0.000000e+000 3.675797e-012 5.441906e+020 0.000000e+000 0.000000e+000 1.137051e-024 6.886887e-019 
 1.412281e+002 3.601883e-012 0.000000e+000 3.601883e-012 5.399184e+020 0.000000e+000 0.000000e+000 1.128125e-024 0.000000e+000 
 1.970888e+002 3.530641e-012 0.000000e+000 3.530641e-012 5.357107e+020 0.000000e+000 0.000000e+000 1.119333e-024 0.000000e+000 
 2.750444e+002 3.461777e-012 0.000000e+000 3.461777e-012 5.314783e+020 0.000000e+000 0.000000e+000 1.110490e-024 0.000000e+000 
 3.838340e+002 3.394667e-012 0.000000e+000 3.394667e-012 5.272487e+020 0.000000e+000 0.000000e+000 1.101652e-024 0.000000e+000 
 5.356538e+002 3.328398e-012 0.000000e+000 3.328398e-012 5.229408e+020 0.000000e+000 0.000000e+000 1.092651e-024 0.000000e+000 
 7.475237e+002 3.262565e-012 0.000000e+000 3.262565e-012 5.184971e+020 0.000000e+000 0.000000e+000 1.083367e-024 0.000000e+000 
 1.043196e+003 3.196342e-012 0.000000e+000 3.196342e-012 5.138804e+020 0.000000e+000 0.000000e+000 1.073720e-024 0.000000e+000 
 1.455816e+003 3.129278e-012 0.000000e+000 3.129278e-012 5.090217e+020 0.000000e+000 0.000000e+000 1.063568e-024 0.000000e+000 
 2.031642e+003 3.059987e-012 0.000000e+000 3.059987e-012 5.038474e+020 0.000000e+000 0.000000e+000 1.052757e-024 0.000000e+000 
 2.835228e+003 2.987975e-012 0.000000e+000 2.987975e-012 4.982150e+020 0.000000e+000 0.000000e+000 1.040988e-024 0.000000e+000 
 3.956660e+003 2.911953e-012 0.000000e+000 2.911953e-012 4.920597e+020 0.000000e+000 0.000000e+000 1.028127e-024 0.000000e+000 
 5.521657e+003 2.830337e-012 0.000000e+000 2.830337e-012 4.851755e+020 0.000000e+000 0.000000e+000 1.013743e-024 0.000000e+000 
 7.705666e+003 2.741767e-012 0.000000e+000 2.741767e-012 4.773527e+020 0.000000e+000 0.000000e+000 9.973979e-025 0.000000e+000 
 1.075353e+004 2.644228e-012 0.000000e+000 2.644228e-012 4.683432e+020 0.000000e+000 0.000000e+000 9.785732e-025 0.000000e+000 
 1.500692e+004 2.536012e-012 0.000000e+000 2.536012e-012 4.578265e+020 0.000000e+000 0.000000e+000 9.565991e-025 0.000000e+000 
 2.094269e+004 2.414276e-012 0.000000e+000 2.414276e-012 4.454014e+020 0.000000e+000 0.000000e+000 9.306378e-025 0.000000e+000 
 2.922625e+004 2.277190e-012 0.000000e+000 2.277190e-012 4.305698e+020 0.000000e+000 0.000000e+000 8.996479e-025 0.000000e+000 
 4.078626e+004 2.122089e-012 0.000000e+000 2.122089e-012 4.128477e+020 0.000000e+000 0.000000e+000 8.626189e-025 0.000000e+000 
 5.691865e+004 1.947144e-012 0.000000e+000 1.947144e-012 3.916237e+020 0.000000e+000 0.000000e+000 8.182726e-025 0.000000e+000 
 7.943198e+004 1.753337e-012 0.000000e+000 1.753337e-012 3.664563e+020 0.000000e+000 0.000000e+000 7.656869e-025 0.000000e+000 
 1.108501e+005 1.545351e-012 0.000000e+000 1.545351e-012 3.372974e+020 0.000000e+000 0.000000e+000 7.047614e-025 0.000000e+000 
 1.546952e+005 1.331720e-012 0.000000e+000 1.331720e-012 3.047138e+020 0.000000e+000 0.000000e+000 6.366799e-025 0.000000e+000 
 2.158826e+005 1.119415e-012 0.000000e+000 1.119415e-012 2.697263e+020 0.000000e+000 0.000000e+000 5.635757e-025 0.000000e+000 
 3.012717e+005 9.147084e-013 0.000000e+000 9.147084e-013 2.334751e+020 0.000000e+000 0.000000e+000 4.878313e-025 0.000000e+000 
 4.204352e+005 7.255378e-013 0.000000e+000 7.255378e-013 1.973043e+020 0.000000e+000 0.000000e+000 4.122547e-025 0.000000e+000 
 5.867321e+005 5.613853e-013 0.000000e+000 5.613853e-013 1.628293e+020 0.000000e+000 0.000000e+000 3.402214e-025 0.000000e+000 
 8.188052e+005 4.175414e-013 0.000000e+000 4.175414e-013 1.306468e+020 0.000000e+000 0.000000e+000 2.729781e-025 0.000000e+000 
 1.142671e+006 2.761819e-013 0.000000e+000 2.761819e-013 9.856385e+019 0.000000e+000 0.000000e+000 2.059428e-025 0.000000e+000 
 1.594638e+006 1.444550e-013 0.000000e+000 1.444550e-013 6.497139e+019 0.000000e+000 0.000000e+000 1.357536e-025 0.000000e+000 
 2.225373e+006 5.677174e-014 0.000000e+000 5.677174e-014 3.492307e+019 0.000000e+000 0.000000e+000 7.296952e-026 0.000000e+000 
 3.105586e+006 1.733684e-014 0.000000e+000 1.733684e-014 1.494765e+019 0.000000e+000 0.000000e+000 3.123217e-026 0.000000e+000 
 4.333954e+006 4.377051e-015 0.000000e+000 4.377051e-015 5.128815e+018 0.000000e+000 0.000000e+000 1.071633e-026 0.000000e+000 
 6.048184e+006 9.615906e-016 0.000000e+000 9.615906e-016 1.433499e+018 0.000000e+000 0.000000e+000 2.995205e-027 0.000000e+000 
 8.440453e+006 1.890415e-016 0.000000e+000 1.890415e-016 3.347711e+017 0.000000e+000 0.000000e+000 6.994827e-028 0.000000e+000 
 1.177895e+007 3.343734e-017 0.000000e+000 3.343734e-017 6.706164e+016 0.000000e+000 0.000000e+000 1.401210e-028 0.000000e+000 
 1.643793e+007 5.247361e-018 0.000000e+000 5.247361e-018 1.161282e+016 0.000000e+000 0.000000e+000 2.426423e-029 0.000000e+000 
 2.293971e+007 7.067276e-019 0.000000e+000 7.067276e-019 1.705826e+015 0.000000e+000 0.000000e+000 3.564214e-030 0.000000e+000 
 3.201317e+007 7.696072e-020 0.000000e+000 7.696072e-020 2.020703e+014 0.000000e+000 0.000000e+000 4.222129e-031 0.000000e+000 
 4.467551e+007 4.009516e-021 0.000000e+000 4.009516e-021 1.143193e+013 0.000000e+000 0.000000e+000 2.388628e-032 0.000000e+000 
 6.234623e+007 2.422170e-022 0.000000e+000 2.422170e-022 7.536181e+011 0.000000e+000 0.000000e+000 1.574637e-033 0.000000e+000 
 8.700635e+007 4.551516e-024 0.000000e+000 4.551516e-024 1.561796e+010 0.000000e+000 0.000000e+000 3.263273e-035 0.000000e+000 
 1.214204e+008 1.606150e-026 0.000000e+000 1.606150e-026 5.994097e+007 0.000000e+000 0.000000e+000 1.252428e-037 0.000000e+000 
 1.694464e+008 5.673907e-030 0.000000e+000 5.673907e-030 2.220327e+004 0.000000e+000 0.000000e+000 4.639230e-041 0.000000e+000 
 2.364684e+008 1.714723e-034 0.000000e+000 1.714723e-034 6.996655e-001 0.000000e+000 0.000000e+000 1.461906e-045 0.000000e+000 
 3.296700e+008 9.258478e-054 0.000000e+000 9.258478e-054 4.478233e-020 0.000000e+000 0.000000e+000 9.356982e-065 0.000000e+000 






==> Neutrino_emis_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino    Diff. flux    Int. flux 
 1.012000e+002 1.103303e+006 0.000000e+000 1.103303e+006 4.515455e+029 0.000000e+000 0.000000e+000 9.434753e-016 1.259844e-013 
 1.369282e+002 6.306404e+005 0.000000e+000 6.306404e+005 2.948551e+029 0.000000e+000 0.000000e+000 6.160808e-016 0.000000e+000 
 1.852701e+002 3.435100e+005 0.000000e+000 3.435100e+005 1.851507e+029 0.000000e+000 0.000000e+000 3.868605e-016 0.000000e+000 
 2.506790e+002 1.784686e+005 0.000000e+000 1.784686e+005 1.117054e+029 0.000000e+000 0.000000e+000 2.334012e-016 0.000000e+000 
 3.391801e+002 8.866887e+004 0.000000e+000 8.866887e+004 6.475881e+028 0.000000e+000 0.000000e+000 1.353094e-016 0.000000e+000 
 4.589261e+002 4.229233e+004 0.000000e+000 4.229233e+004 3.610635e+028 0.000000e+000 0.000000e+000 7.544191e-017 0.000000e+000 
 6.209480e+002 1.945648e+004 0.000000e+000 1.945648e+004 1.938803e+028 0.000000e+000 0.000000e+000 4.051004e-017 0.000000e+000 
 8.401710e+002 8.675506e+003 0.000000e+000 8.675506e+003 1.004276e+028 0.000000e+000 0.000000e+000 2.098370e-017 0.000000e+000 
 1.136790e+003 3.766453e+003 0.000000e+000 3.766453e+003 5.026271e+027 0.000000e+000 0.000000e+000 1.050207e-017 0.000000e+000 
 1.538128e+003 1.598304e+003 0.000000e+000 1.598304e+003 2.434180e+027 0.000000e+000 0.000000e+000 5.086063e-018 0.000000e+000 
 2.081158e+003 6.649037e+002 0.000000e+000 6.649037e+002 1.142122e+027 0.000000e+000 0.000000e+000 2.386390e-018 0.000000e+000 
 2.815902e+003 2.716840e+002 0.000000e+000 2.716840e+002 5.196886e+026 0.000000e+000 0.000000e+000 1.085856e-018 0.000000e+000 
 3.810043e+003 1.091280e+002 0.000000e+000 1.091280e+002 2.294663e+026 0.000000e+000 0.000000e+000 4.794551e-019 0.000000e+000 
 5.155163e+003 4.307798e+001 0.000000e+000 4.307798e+001 9.834095e+025 0.000000e+000 0.000000e+000 2.054771e-019 0.000000e+000 
 6.975171e+003 1.668862e+001 0.000000e+000 1.668862e+001 4.089375e+025 0.000000e+000 0.000000e+000 8.544486e-020 0.000000e+000 
 9.437724e+003 6.329201e+000 0.000000e+000 6.329201e+000 1.648427e+025 0.000000e+000 0.000000e+000 3.444282e-020 0.000000e+000 
 1.276967e+004 2.341464e+000 0.000000e+000 2.341464e+000 6.430183e+024 0.000000e+000 0.000000e+000 1.343546e-020 0.000000e+000 
 1.727795e+004 8.410810e-001 0.000000e+000 8.410810e-001 2.421101e+024 0.000000e+000 0.000000e+000 5.058734e-021 0.000000e+000 
 2.337785e+004 2.917529e-001 0.000000e+000 2.917529e-001 8.769848e+023 0.000000e+000 0.000000e+000 1.832404e-021 0.000000e+000 
 3.163130e+004 9.713047e-002 0.000000e+000 9.713047e-002 3.044124e+023 0.000000e+000 0.000000e+000 6.360502e-022 0.000000e+000 
 4.279860e+004 3.083778e-002 0.000000e+000 3.083778e-002 1.008398e+023 0.000000e+000 0.000000e+000 2.106983e-022 0.000000e+000 
 5.790846e+004 9.279831e-003 0.000000e+000 9.279831e-003 3.174366e+022 0.000000e+000 0.000000e+000 6.632634e-023 0.000000e+000 
 7.835279e+004 2.633103e-003 0.000000e+000 2.633103e-003 9.463026e+021 0.000000e+000 0.000000e+000 1.977239e-023 0.000000e+000 
 1.060149e+005 7.019065e-004 0.000000e+000 7.019065e-004 2.665550e+021 0.000000e+000 0.000000e+000 5.569496e-024 0.000000e+000 
 1.434430e+005 1.754829e-004 0.000000e+000 1.754829e-004 7.088943e+020 0.000000e+000 0.000000e+000 1.481189e-024 0.000000e+000 
 1.940849e+005 4.115398e-005 0.000000e+000 4.115398e-005 1.780454e+020 0.000000e+000 0.000000e+000 3.720145e-025 0.000000e+000 
 2.626058e+005 9.064699e-006 0.000000e+000 9.064699e-006 4.223116e+019 0.000000e+000 0.000000e+000 8.823931e-026 0.000000e+000 
 3.553176e+005 1.876586e-006 0.000000e+000 1.876586e-006 9.450810e+018 0.000000e+000 0.000000e+000 1.974686e-026 0.000000e+000 
 4.807609e+005 3.643769e-007 0.000000e+000 3.643769e-007 1.986724e+018 0.000000e+000 0.000000e+000 4.151133e-027 0.000000e+000 
 6.504915e+005 6.587467e-008 0.000000e+000 6.587467e-008 3.886311e+017 0.000000e+000 0.000000e+000 8.120197e-028 0.000000e+000 
 8.801447e+005 1.092391e-008 0.000000e+000 1.092391e-008 6.959279e+016 0.000000e+000 0.000000e+000 1.454097e-028 0.000000e+000 
 1.190876e+006 1.619723e-009 0.000000e+000 1.619723e-009 1.111290e+016 0.000000e+000 0.000000e+000 2.321968e-029 0.000000e+000 
 1.611309e+006 2.059880e-010 0.000000e+000 2.059880e-010 1.517761e+015 0.000000e+000 0.000000e+000 3.171263e-030 0.000000e+000 
 2.180175e+006 1.736909e-011 0.000000e+000 1.736909e-011 1.352612e+014 0.000000e+000 0.000000e+000 2.826195e-031 0.000000e+000 
 2.949877e+006 1.221903e-012 0.000000e+000 1.221903e-012 1.027983e+013 0.000000e+000 0.000000e+000 2.147905e-032 0.000000e+000 
 3.991318e+006 4.888252e-014 0.000000e+000 4.888252e-014 4.339714e+011 0.000000e+000 0.000000e+000 9.067554e-034 0.000000e+000 
 5.400435e+006 8.150060e-016 0.000000e+000 8.150060e-016 7.622333e+009 0.000000e+000 0.000000e+000 1.592638e-035 0.000000e+000 
 7.307036e+006 2.459696e-018 0.000000e+000 2.459696e-018 2.383277e+007 0.000000e+000 0.000000e+000 4.979704e-038 0.000000e+000 
 9.886753e+006 1.120621e-021 0.000000e+000 1.120621e-021 1.107518e+004 0.000000e+000 0.000000e+000 2.314087e-041 0.000000e+000 
 1.337723e+007 5.974772e-026 0.000000e+000 5.974772e-026 6.021069e-001 0.000000e+000 0.000000e+000 1.258064e-045 0.000000e+000 
 1.808190e+007 9.938288e-045 0.000000e+000 9.938288e-045 1.069776e-019 0.000000e+000 0.000000e+000 2.235229e-064 0.000000e+000 




1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino    Diff. flux    Int. flux 
 1.012000e+002 5.101232e-013 0.000000e+000 5.101232e-013 7.552219e+019 0.000000e+000 0.000000e+000 1.577988e-025 9.557548e-020 
 1.412281e+002 4.998654e-013 0.000000e+000 4.998654e-013 7.492929e+019 0.000000e+000 0.000000e+000 1.565599e-025 0.000000e+000 
 1.970888e+002 4.899786e-013 0.000000e+000 4.899786e-013 7.434535e+019 0.000000e+000 0.000000e+000 1.553399e-025 0.000000e+000 
 2.750444e+002 4.804217e-013 0.000000e+000 4.804217e-013 7.375798e+019 0.000000e+000 0.000000e+000 1.541126e-025 0.000000e+000 
 3.838340e+002 4.711082e-013 0.000000e+000 4.711082e-013 7.317100e+019 0.000000e+000 0.000000e+000 1.528861e-025 0.000000e+000 
 5.356538e+002 4.619115e-013 0.000000e+000 4.619115e-013 7.257315e+019 0.000000e+000 0.000000e+000 1.516370e-025 0.000000e+000 
 7.475237e+002 4.527753e-013 0.000000e+000 4.527753e-013 7.195647e+019 0.000000e+000 0.000000e+000 1.503484e-025 0.000000e+000 
 1.043196e+003 4.435849e-013 0.000000e+000 4.435849e-013 7.131576e+019 0.000000e+000 0.000000e+000 1.490097e-025 0.000000e+000 
 1.455816e+003 4.342777e-013 0.000000e+000 4.342777e-013 7.064148e+019 0.000000e+000 0.000000e+000 1.476009e-025 0.000000e+000 
 2.031642e+003 4.246617e-013 0.000000e+000 4.246617e-013 6.992340e+019 0.000000e+000 0.000000e+000 1.461005e-025 0.000000e+000 
 2.835228e+003 4.146679e-013 0.000000e+000 4.146679e-013 6.914173e+019 0.000000e+000 0.000000e+000 1.444672e-025 0.000000e+000 
 3.956660e+003 4.041177e-013 0.000000e+000 4.041177e-013 6.828752e+019 0.000000e+000 0.000000e+000 1.426824e-025 0.000000e+000 
 5.521657e+003 3.927910e-013 0.000000e+000 3.927910e-013 6.733214e+019 0.000000e+000 0.000000e+000 1.406862e-025 0.000000e+000 
 7.705666e+003 3.804994e-013 0.000000e+000 3.804994e-013 6.624649e+019 0.000000e+000 0.000000e+000 1.384178e-025 0.000000e+000 
 1.075353e+004 3.669631e-013 0.000000e+000 3.669631e-013 6.499617e+019 0.000000e+000 0.000000e+000 1.358053e-025 0.000000e+000 
 1.500692e+004 3.519450e-013 0.000000e+000 3.519450e-013 6.353667e+019 0.000000e+000 0.000000e+000 1.327558e-025 0.000000e+000 
 2.094269e+004 3.350506e-013 0.000000e+000 3.350506e-013 6.181233e+019 0.000000e+000 0.000000e+000 1.291529e-025 0.000000e+000 
 2.922625e+004 3.160259e-013 0.000000e+000 3.160259e-013 5.975400e+019 0.000000e+000 0.000000e+000 1.248522e-025 0.000000e+000 
 4.078626e+004 2.945012e-013 0.000000e+000 2.945012e-013 5.729456e+019 0.000000e+000 0.000000e+000 1.197133e-025 0.000000e+000 
 5.691865e+004 2.702225e-013 0.000000e+000 2.702225e-013 5.434911e+019 0.000000e+000 0.000000e+000 1.135590e-025 0.000000e+000 
 7.943198e+004 2.433262e-013 0.000000e+000 2.433262e-013 5.085640e+019 0.000000e+000 0.000000e+000 1.062612e-025 0.000000e+000 
 1.108501e+005 2.144622e-013 0.000000e+000 2.144622e-013 4.680977e+019 0.000000e+000 0.000000e+000 9.780602e-026 0.000000e+000 
 1.546952e+005 1.848147e-013 0.000000e+000 1.848147e-013 4.228785e+019 0.000000e+000 0.000000e+000 8.835775e-026 0.000000e+000 
 2.158826e+005 1.553512e-013 0.000000e+000 1.553512e-013 3.743232e+019 0.000000e+000 0.000000e+000 7.821243e-026 0.000000e+000 
 3.012717e+005 1.269422e-013 0.000000e+000 1.269422e-013 3.240142e+019 0.000000e+000 0.000000e+000 6.770069e-026 0.000000e+000 
 4.204352e+005 1.006893e-013 0.000000e+000 1.006893e-013 2.738168e+019 0.000000e+000 0.000000e+000 5.721226e-026 0.000000e+000 
 5.867321e+005 7.790845e-014 0.000000e+000 7.790845e-014 2.259727e+019 0.000000e+000 0.000000e+000 4.721555e-026 0.000000e+000 
 8.188052e+005 5.794595e-014 0.000000e+000 5.794595e-014 1.813102e+019 0.000000e+000 0.000000e+000 3.788360e-026 0.000000e+000 
 1.142671e+006 3.832822e-014 0.000000e+000 3.832822e-014 1.367858e+019 0.000000e+000 0.000000e+000 2.858052e-026 0.000000e+000 
 1.594638e+006 2.004730e-014 0.000000e+000 2.004730e-014 9.016659e+018 0.000000e+000 0.000000e+000 1.883973e-026 0.000000e+000 
 2.225373e+006 7.878721e-015 0.000000e+000 7.878721e-015 4.846586e+018 0.000000e+000 0.000000e+000 1.012663e-026 0.000000e+000 
 3.105586e+006 2.405987e-015 0.000000e+000 2.405987e-015 2.074419e+018 0.000000e+000 0.000000e+000 4.334366e-027 0.000000e+000 
 4.333954e+006 6.074424e-016 0.000000e+000 6.074424e-016 7.117714e+017 0.000000e+000 0.000000e+000 1.487201e-027 0.000000e+000 
 6.048184e+006 1.334485e-016 0.000000e+000 1.334485e-016 1.989395e+017 0.000000e+000 0.000000e+000 4.156713e-028 0.000000e+000 
 8.440453e+006 2.623497e-017 0.000000e+000 2.623497e-017 4.645917e+016 0.000000e+000 0.000000e+000 9.707345e-029 0.000000e+000 
 1.177895e+007 4.640398e-018 0.000000e+000 4.640398e-018 9.306741e+015 0.000000e+000 0.000000e+000 1.944584e-029 0.000000e+000 
 1.643793e+007 7.282230e-019 0.000000e+000 7.282230e-019 1.611614e+015 0.000000e+000 0.000000e+000 3.367364e-030 0.000000e+000 
 2.293971e+007 9.807889e-020 0.000000e+000 9.807889e-020 2.367327e+014 0.000000e+000 0.000000e+000 4.946377e-031 0.000000e+000 
 3.201317e+007 1.068053e-020 0.000000e+000 1.068053e-020 2.804309e+013 0.000000e+000 0.000000e+000 5.859425e-032 0.000000e+000 
 4.467551e+007 5.564362e-022 0.000000e+000 5.564362e-022 1.586511e+012 0.000000e+000 0.000000e+000 3.314913e-033 0.000000e+000 
 6.234623e+007 3.361461e-023 0.000000e+000 3.361461e-023 1.045863e+011 0.000000e+000 0.000000e+000 2.185264e-034 0.000000e+000 
 8.700635e+007 6.316545e-025 0.000000e+000 6.316545e-025 2.167444e+009 0.000000e+000 0.000000e+000 4.528735e-036 0.000000e+000 
 1.214204e+008 2.228998e-027 0.000000e+000 2.228998e-027 8.318543e+006 0.000000e+000 0.000000e+000 1.738106e-038 0.000000e+000 
 1.694464e+008 7.874187e-031 0.000000e+000 7.874187e-031 3.081345e+003 0.000000e+000 0.000000e+000 6.438273e-042 0.000000e+000 
 2.364684e+008 2.379675e-035 0.000000e+000 2.379675e-035 9.709882e-002 0.000000e+000 0.000000e+000 2.028818e-046 0.000000e+000 
 3.296700e+008 1.284882e-054 0.000000e+000 1.284882e-054 6.214844e-021 0.000000e+000 0.000000e+000 1.298552e-065 0.000000e+000 






==> NpionLAST_i=30.txt <==
0) Test: M_accr=10^{-8}: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  1.860772e+002  1.604004e+005  6.952732e-310  6.365987e-314 
1.814027e+000  1.811555e+002  1.124690e+005  6.952732e-310  6.365987e-314 
2.742244e+000  1.822527e+002  7.691846e+004  6.952732e-310  6.365987e-314 
4.145420e+000  1.891812e+002  5.219091e+004  6.952732e-310  6.365987e-314 
6.266586e+000  2.012414e+002  3.533296e+004  6.952732e-310  6.365987e-314 
9.473128e+000  2.182192e+002  2.391973e+004  6.952732e-310  6.365987e-314 
1.432042e+001  2.396039e+002  1.620990e+004  6.952732e-310  6.365987e-314 
2.164802e+001  2.640775e+002  1.100197e+004  6.952732e-310  6.365987e-314 
3.272508e+001  2.889789e+002  7.480082e+003  6.952732e-310  6.365987e-314 
4.947014e+001  3.098350e+002  5.094253e+003  6.952732e-310  6.365987e-314 
7.478346e+001  3.203925e+002  3.474783e+003  6.952732e-310  6.365987e-314 
1.130493e+002  3.138813e+002  2.373253e+003  6.952732e-310  6.365987e-314 
1.708954e+002  2.859497e+002  1.622539e+003  6.952732e-310  6.365987e-314 
2.583407e+002  2.382048e+002  1.109982e+003  6.952732e-310  6.365987e-314 
3.905308e+002  1.793461e+002  7.594443e+002  6.952732e-310  6.365987e-314 
5.903611e+002  1.215964e+002  5.193426e+002  6.952732e-310  6.365987e-314 
8.924424e+002  7.461144e+001  3.546451e+002  6.952732e-310  6.365987e-314 
1.349095e+003  4.192297e+001  2.415172e+002  6.952732e-310  6.365987e-314 
2.039412e+003  2.189773e+001  1.637259e+002  6.952732e-310  6.365987e-314 
3.082957e+003  1.079263e+001  1.102157e+002  6.952732e-310  6.365987e-314 
4.660472e+003  5.081959e+000  7.345976e+001  6.952732e-310  6.365987e-314 
7.045184e+003  2.306228e+000  4.832434e+001  6.952732e-310  6.365987e-314 
1.065013e+004  1.013331e+000  3.127886e+001  6.952732e-310  6.365987e-314 
1.609968e+004  4.312912e-001  1.985821e+001  6.952732e-310  6.365987e-314 
2.433771e+004  1.771347e-001  1.231792e+001  6.952732e-310  6.365987e-314 
3.679104e+004  6.963162e-002  7.423712e+000  6.952732e-310  6.365987e-314 
5.561661e+004  2.587455e-002  4.313391e+000  6.952732e-310  6.365987e-314 
8.407501e+004  8.943434e-003  2.392715e+000  6.952732e-310  6.365987e-314 
1.270953e+005  2.823919e-003  1.252944e+000  6.952732e-310  6.365987e-314 
1.921285e+005  8.007864e-004  6.118792e-001  6.952732e-310  6.365987e-314 
2.904385e+005  2.014712e-004  2.753070e-001  6.952732e-310  6.365987e-314 
4.390527e+005  4.477286e-005  1.128736e-001  6.952732e-310  6.365987e-314 
6.637111e+005  8.812233e-006  4.176489e-002  6.952732e-310  6.365987e-314 
1.003325e+006  1.541866e-006  1.381656e-002  6.952732e-310  6.365987e-314 
1.516715e+006  2.383054e-007  4.033651e-003  6.952732e-310  6.365987e-314 
2.292801e+006  3.159990e-008  1.014441e-003  6.952732e-310  6.365987e-314 
3.466002e+006  3.363400e-009  2.092516e-004  6.952732e-310  6.365987e-314 
5.239517e+006  2.507201e-010  3.187542e-005  6.952732e-310  6.365987e-314 
7.920520e+006  9.561557e-012  2.783795e-006  6.952732e-310  6.365987e-314 
1.197336e+007  6.773818e-014  6.039787e-008  6.952732e-310  6.365987e-314 
1.808190e+007  6.523427e-030  3.709894e-021  6.952732e-310  6.365987e-314 


1) Test: M_accr=10^{-8}: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  8.677697e-020  1.412606e-007  6.952732e-310  6.365987e-314 
1.848085e+000  1.150451e-019  9.745526e-008  6.952732e-310  6.365987e-314 
2.846182e+000  1.532770e-019  6.547314e-008  6.952732e-310  6.365987e-314 
4.383323e+000  2.052904e-019  4.364057e-008  6.952732e-310  6.365987e-314 
6.750628e+000  2.764999e-019  2.903183e-008  6.952732e-310  6.365987e-314 
1.039645e+001  3.746539e-019  1.932021e-008  6.952732e-310  6.365987e-314 
1.601126e+001  5.109440e-019  1.287538e-008  6.952732e-310  6.365987e-314 
2.465848e+001  7.016989e-019  8.596576e-009  6.952732e-310  6.365987e-314 
3.797581e+001  9.710026e-019  5.751363e-009  6.952732e-310  6.365987e-314 
5.848544e+001  1.354788e-018  3.855416e-009  6.952732e-310  6.365987e-314 
9.007173e+001  1.907327e-018  2.589113e-009  6.952732e-310  6.365987e-314 
1.387169e+002  2.711665e-018  1.741435e-009  6.952732e-310  6.365987e-314 
2.136338e+002  3.896625e-018  1.172808e-009  6.952732e-310  6.365987e-314 
3.290112e+002  5.665006e-018  7.906729e-010  6.952732e-310  6.365987e-314 
5.067006e+002  8.341089e-018  5.334690e-010  6.952732e-310  6.365987e-314 
7.803549e+002  1.245240e-017  3.601349e-010  6.952732e-310  6.365987e-314 
1.201802e+003  1.887351e-017  2.432069e-010  6.952732e-310  6.365987e-314 
1.850860e+003  2.908530e-017  1.642713e-010  6.952732e-310  6.365987e-314 
2.850456e+003  4.565373e-017  1.109564e-010  6.952732e-310  6.365987e-314 
4.389904e+003  7.313283e-017  7.493509e-011  6.952732e-310  6.365987e-314 
6.760764e+003  1.197887e-016  5.059440e-011  6.952732e-310  6.365987e-314 
1.041206e+004  2.008859e-016  3.414678e-011  6.952732e-310  6.365987e-314 
1.603531e+004  3.448347e-016  2.303415e-011  6.952732e-310  6.365987e-314 
2.469551e+004  6.043538e-016  1.552774e-011  6.952732e-310  6.365987e-314 
3.803283e+004  1.076424e-015  1.045878e-011  6.952732e-310  6.365987e-314 
5.857326e+004  1.938477e-015  7.036935e-012  6.952732e-310  6.365987e-314 
9.020698e+004  3.507558e-015  4.727724e-012  6.952732e-310  6.365987e-314 
1.389251e+005  6.270895e-015  3.169775e-012  6.952732e-310  6.365987e-314 
2.139546e+005  1.068308e-014  2.118828e-012  6.952732e-310  6.365987e-314 
3.295052e+005  1.687370e-014  1.409914e-012  6.952732e-310  6.365987e-314 
5.074614e+005  2.533492e-014  9.317722e-013  6.952732e-310  6.365987e-314 
7.815266e+005  3.610703e-014  6.095382e-013  6.952732e-310  6.365987e-314 
1.203606e+006  4.486502e-014  3.929857e-013  6.952732e-310  6.365987e-314 
1.853639e+006  6.158925e-014  2.484924e-013  6.952732e-310  6.365987e-314 
2.854736e+006  9.825138e-014  1.533391e-013  6.952732e-310  6.365987e-314 
4.396496e+006  8.514726e-014  9.186141e-014  6.952732e-310  6.365987e-314 
6.770916e+006  3.818350e-014  5.306209e-014  6.952732e-310  6.365987e-314 
1.042769e+007  1.106762e-014  2.922653e-014  6.952732e-310  6.365987e-314 
1.605938e+007  2.455089e-015  1.507900e-014  6.952732e-310  6.365987e-314 
2.473259e+007  4.503976e-016  7.093305e-015  6.952732e-310  6.365987e-314 
3.808994e+007  6.857710e-017  2.920201e-015  6.952732e-310  6.365987e-314 
5.866121e+007  8.189106e-018  9.840583e-016  6.952732e-310  6.365987e-314 
9.034243e+007  6.704804e-019  2.400789e-016  6.952732e-310  6.365987e-314 
1.391337e+008  2.746861e-020  3.234727e-017  6.952732e-310  6.365987e-314 
2.142758e+008  2.040002e-022  1.025425e-018  6.952732e-310  6.365987e-314 
3.296700e+008  1.537652e-038  6.877944e-032  6.952732e-310  6.365987e-314 


2) Test: M_accr=10^{-8}: z=6.34e+014 cm, zmax=3.17e+015 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=4.82e+008 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  0.000000e+000  1.385642e-019  6.952732e-310  6.365987e-314 
1.863710e+000  0.000000e+000  9.487141e-020  6.952732e-310  6.365987e-314 
2.894512e+000  0.000000e+000  6.322113e-020  6.952732e-310  6.365987e-314 
4.495441e+000  0.000000e+000  4.180004e-020  6.952732e-310  6.365987e-314 
6.981831e+000  0.000000e+000  2.758663e-020  6.952732e-310  6.365987e-314 
1.084342e+001  0.000000e+000  1.821502e-020  6.952732e-310  6.365987e-314 
1.684082e+001  0.000000e+000  1.204550e-020  6.952732e-310  6.365987e-314 
2.615534e+001  0.000000e+000  7.981463e-021  6.952732e-310  6.365987e-314 
4.062163e+001  0.000000e+000  5.299752e-021  6.952732e-310  6.365987e-314 
6.308911e+001  0.000000e+000  3.526208e-021  6.952732e-310  6.365987e-314 
9.798316e+001  0.000000e+000  2.350460e-021  6.952732e-310  6.365987e-314 
1.521768e+002  0.000000e+000  1.569202e-021  6.952732e-310  6.365987e-314 
2.363445e+002  0.000000e+000  1.048975e-021  6.952732e-310  6.365987e-314 
3.670646e+002  0.000000e+000  7.019278e-022  6.952732e-310  6.365987e-314 
5.700848e+002  0.000000e+000  4.700560e-022  6.952732e-310  6.365987e-314 
8.853939e+002  0.000000e+000  3.149448e-022  6.952732e-310  6.365987e-314 
1.375098e+003  0.000000e+000  2.110845e-022  6.952732e-310  6.365987e-314 
2.135652e+003  0.000000e+000  1.414930e-022  6.952732e-310  6.365987e-314 
3.316863e+003  0.000000e+000  9.484177e-023  6.952732e-310  6.365987e-314 
5.151392e+003  0.000000e+000  6.356065e-023  6.952732e-310  6.365987e-314 
8.000582e+003  0.000000e+000  4.258389e-023  6.952732e-310  6.365987e-314 
1.242564e+004  0.000000e+000  2.851804e-023  6.952732e-310  6.365987e-314 
1.929815e+004  0.000000e+000  1.908807e-023  6.952732e-310  6.365987e-314 
2.997179e+004  0.000000e+000  1.276793e-023  6.952732e-310  6.365987e-314 
4.654893e+004  0.000000e+000  8.533649e-024  6.952732e-310  6.365987e-314 
7.229474e+004  0.000000e+000  5.698040e-024  6.952732e-310  6.365987e-314 
1.122803e+005  0.000000e+000  3.799947e-024  6.952732e-310  6.365987e-314 
1.743816e+005  0.000000e+000  2.529954e-024  6.952732e-310  6.365987e-314 
2.708306e+005  0.000000e+000  1.680531e-024  6.952732e-310  6.365987e-314 
4.206247e+005  0.000000e+000  1.112550e-024  6.952732e-310  6.365987e-314 
6.532686e+005  0.000000e+000  7.328218e-025  6.952732e-310  6.365987e-314 
1.014586e+006  0.000000e+000  4.790465e-025  6.952732e-310  6.365987e-314 
1.575745e+006  0.000000e+000  3.096094e-025  6.952732e-310  6.365987e-314 
2.447275e+006  0.000000e+000  1.968897e-025  6.952732e-310  6.365987e-314 
3.800842e+006  0.000000e+000  1.225173e-025  6.952732e-310  6.365987e-314 
5.903055e+006  0.000000e+000  7.417135e-026  6.952732e-310  6.365987e-314 
9.167985e+006  0.000000e+000  4.341280e-026  6.952732e-310  6.365987e-314 
1.423872e+007  0.000000e+000  2.435416e-026  6.952732e-310  6.365987e-314 
2.211403e+007  0.000000e+000  1.290655e-026  6.952732e-310  6.365987e-314 
3.434511e+007  0.000000e+000  6.309626e-027  6.952732e-310  6.365987e-314 
5.334110e+007  1.907460e-178  2.740196e-027  6.952732e-310  6.365987e-314 
8.284360e+007  5.115625e-084  9.930334e-028  6.952732e-310  6.365987e-314 
1.286637e+008  1.484615e-046  2.671262e-028  6.952732e-310  6.365987e-314 
1.998265e+008  1.318220e-033  4.096574e-029  6.952732e-310  6.365987e-314 
3.103488e+008  5.614459e-031  1.536502e-030  6.952732e-310  6.365987e-314 
4.815180e+008  3.970093e-045  1.156674e-043  6.952732e-310  6.365987e-314 




==> NpionLAST_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  2.582359e+001  2.243165e+004  0.000000e+000  0.000000e+000 
1.814027e+000  2.514056e+001  1.566888e+004  0.000000e+000  0.000000e+000 
2.742244e+000  2.529283e+001  1.069338e+004  0.000000e+000  0.000000e+000 
4.145420e+000  2.625437e+001  7.248551e+003  0.000000e+000  0.000000e+000 
6.266586e+000  2.792807e+001  4.905098e+003  0.000000e+000  0.000000e+000 
9.473128e+000  3.028423e+001  3.320030e+003  0.000000e+000  0.000000e+000 
1.432042e+001  3.325198e+001  2.249732e+003  0.000000e+000  0.000000e+000 
2.164802e+001  3.664839e+001  1.526882e+003  0.000000e+000  0.000000e+000 
3.272508e+001  4.010418e+001  1.038090e+003  0.000000e+000  0.000000e+000 
4.947014e+001  4.299856e+001  7.069785e+002  0.000000e+000  0.000000e+000 
7.478346e+001  4.446372e+001  4.822277e+002  0.000000e+000  0.000000e+000 
1.130493e+002  4.356011e+001  3.293577e+002  0.000000e+000  0.000000e+000 
1.708954e+002  3.968379e+001  2.251743e+002  0.000000e+000  0.000000e+000 
2.583407e+002  3.305781e+001  1.540421e+002  0.000000e+000  0.000000e+000 
3.905308e+002  2.488946e+001  1.053949e+002  0.000000e+000  0.000000e+000 
5.903611e+002  1.687502e+001  7.207381e+001  0.000000e+000  0.000000e+000 
8.924424e+002  1.035449e+001  4.921727e+001  0.000000e+000  0.000000e+000 
1.349095e+003  5.818024e+000  3.351749e+001  0.000000e+000  0.000000e+000 
2.039412e+003  3.038943e+000  2.272170e+001  0.000000e+000  0.000000e+000 
3.082957e+003  1.497789e+000  1.529562e+001  0.000000e+000  0.000000e+000 
4.660472e+003  7.052687e-001  1.019467e+001  0.000000e+000  0.000000e+000 
7.045184e+003  3.200558e-001  6.706399e+000  0.000000e+000  0.000000e+000 
1.065013e+004  1.406290e-001  4.340847e+000  0.000000e+000  0.000000e+000 
1.609968e+004  5.985413e-002  2.755901e+000  0.000000e+000  0.000000e+000 
2.433771e+004  2.458257e-002  1.709467e+000  0.000000e+000  0.000000e+000 
3.679104e+004  9.663401e-003  1.030255e+000  0.000000e+000  0.000000e+000 
5.561661e+004  3.590842e-003  5.986078e-001  0.000000e+000  0.000000e+000 
8.407501e+004  1.241160e-003  3.320584e-001  0.000000e+000  0.000000e+000 
1.270953e+005  3.919003e-004  1.738822e-001  0.000000e+000  0.000000e+000 
1.921285e+005  1.111323e-004  8.491593e-002  0.000000e+000  0.000000e+000 
2.904385e+005  2.795995e-005  3.820680e-002  0.000000e+000  0.000000e+000 
4.390527e+005  6.213529e-006  1.566447e-002  0.000000e+000  0.000000e+000 
6.637111e+005  1.222952e-006  5.796086e-003  0.000000e+000  0.000000e+000 
1.003325e+006  2.139785e-007  1.917447e-003  0.000000e+000  0.000000e+000 
1.516715e+006  3.307176e-008  5.597857e-004  0.000000e+000  0.000000e+000 
2.292801e+006  4.385400e-009  1.407830e-004  0.000000e+000  0.000000e+000 
3.466002e+006  4.667691e-010  2.903971e-005  0.000000e+000  0.000000e+000 
5.239517e+006  3.479466e-011  4.423636e-006  0.000000e+000  0.000000e+000 
7.920520e+006  1.326942e-012  3.863320e-007  0.000000e+000  0.000000e+000 
1.197336e+007  9.400631e-015  8.381951e-009  0.000000e+000  0.000000e+000 
1.808190e+007  9.053141e-031  5.148550e-022  0.000000e+000  0.000000e+000 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  1.204281e-020  1.975604e-008  0.000000e+000  0.000000e+000 
1.848085e+000  1.596583e-020  1.357594e-008  0.000000e+000  0.000000e+000 
2.846182e+000  2.127161e-020  9.101248e-009  0.000000e+000  0.000000e+000 
4.383323e+000  2.848998e-020  6.060583e-009  0.000000e+000  0.000000e+000 
6.750628e+000  3.837236e-020  4.030168e-009  0.000000e+000  0.000000e+000 
1.039645e+001  5.199406e-020  2.681560e-009  0.000000e+000  0.000000e+000 
1.601126e+001  7.090825e-020  1.786921e-009  0.000000e+000  0.000000e+000 
2.465848e+001  9.738101e-020  1.193048e-009  0.000000e+000  0.000000e+000 
3.797581e+001  1.347547e-019  7.981748e-010  0.000000e+000  0.000000e+000 
5.848544e+001  1.880160e-019  5.350524e-010  0.000000e+000  0.000000e+000 
9.007173e+001  2.646968e-019  3.593148e-010  0.000000e+000  0.000000e+000 
1.387169e+002  3.763219e-019  2.416746e-010  0.000000e+000  0.000000e+000 
2.136338e+002  5.407694e-019  1.627611e-010  0.000000e+000  0.000000e+000 
3.290112e+002  7.861833e-019  1.097287e-010  0.000000e+000  0.000000e+000 
5.067006e+002  1.157567e-018  7.403426e-011  0.000000e+000  0.000000e+000 
7.803549e+002  1.728130e-018  4.997913e-011  0.000000e+000  0.000000e+000 
1.201802e+003  2.619246e-018  3.375199e-011  0.000000e+000  0.000000e+000 
1.850860e+003  4.036426e-018  2.279740e-011  0.000000e+000  0.000000e+000 
2.850456e+003  6.335775e-018  1.539842e-011  0.000000e+000  0.000000e+000 
4.389904e+003  1.014929e-017  1.039941e-011  0.000000e+000  0.000000e+000 
6.760764e+003  1.662414e-017  7.021436e-012  0.000000e+000  0.000000e+000 
1.041206e+004  2.787873e-017  4.738853e-012  0.000000e+000  0.000000e+000 
1.603531e+004  4.785579e-017  3.196654e-012  0.000000e+000  0.000000e+000 
2.469551e+004  8.387156e-017  2.154923e-012  0.000000e+000  0.000000e+000 
3.803283e+004  1.493850e-016  1.451458e-012  0.000000e+000  0.000000e+000 
5.857326e+004  2.690197e-016  9.765783e-013  0.000000e+000  0.000000e+000 
9.020698e+004  4.867752e-016  6.561085e-013  0.000000e+000  0.000000e+000 
1.389251e+005  8.702681e-016  4.398979e-013  0.000000e+000  0.000000e+000 
2.139546e+005  1.482587e-015  2.940487e-013  0.000000e+000  0.000000e+000 
3.295052e+005  2.341714e-015  1.956663e-013  0.000000e+000  0.000000e+000 
5.074614e+005  3.515953e-015  1.293103e-013  0.000000e+000  0.000000e+000 
7.815266e+005  5.010894e-015  8.459104e-014  0.000000e+000  0.000000e+000 
1.203606e+006  6.226319e-015  5.453813e-014  0.000000e+000  0.000000e+000 
1.853639e+006  8.547289e-015  3.448550e-014  0.000000e+000  0.000000e+000 
2.854736e+006  1.363522e-014  2.128023e-014  0.000000e+000  0.000000e+000 
4.396496e+006  1.181664e-014  1.274843e-014  0.000000e+000  0.000000e+000 
6.770916e+006  5.299065e-015  7.363900e-015  0.000000e+000  0.000000e+000 
1.042769e+007  1.535952e-015  4.056026e-015  0.000000e+000  0.000000e+000 
1.605938e+007  3.407146e-016  2.092648e-015  0.000000e+000  0.000000e+000 
2.473259e+007  6.250569e-017  9.844012e-016  0.000000e+000  0.000000e+000 
3.808994e+007  9.517056e-018  4.052623e-016  0.000000e+000  0.000000e+000 
5.866121e+007  1.136475e-018  1.365665e-016  0.000000e+000  0.000000e+000 
9.034243e+007  9.304854e-020  3.331788e-017  0.000000e+000  0.000000e+000 
1.391337e+008  3.812063e-021  4.489119e-018  0.000000e+000  0.000000e+000 
2.142758e+008  2.831093e-023  1.423074e-019  0.000000e+000  0.000000e+000 
3.296700e+008  2.133937e-039  9.545137e-033  0.000000e+000  0.000000e+000 




==> Prot_distr_i=30.txt <==
0) Test: M_accr=10^{-8}: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  3.596820e+013  2.196872e+012  0.000000e+000
1.814027e+000  3.211547e+013  1.117342e+012  2.117551e-026
2.742244e+000  1.678738e+013  5.180139e+011  2.961213e-026
4.145420e+000  7.919104e+012  2.334463e+011  3.106919e-026
6.266586e+000  3.582140e+012  1.035990e+011  3.111244e-026
9.473128e+000  1.590584e+012  4.562953e+010  3.095184e-026
1.432042e+001  7.005108e+011  2.002674e+010  3.082163e-026
2.164802e+001  3.074041e+011  8.775465e+009  3.076635e-026
3.272508e+001  1.346849e+011  3.842339e+009  3.079445e-026
4.947014e+001  5.896956e+010  1.681710e+009  3.090756e-026
7.478346e+001  2.581103e+010  7.358830e+008  3.110598e-026
1.130493e+002  1.129602e+010  3.219588e+008  3.138975e-026
1.708954e+002  4.943335e+009  1.408443e+008  3.175891e-026
2.583407e+002  2.163235e+009  6.160731e+007  3.221344e-026
3.905308e+002  9.466351e+008  2.694518e+007  3.275335e-026
5.903611e+002  4.142470e+008  1.178383e+007  3.337864e-026
8.924424e+002  1.812739e+008  5.152838e+006  3.408931e-026
1.349095e+003  7.932511e+007  2.252986e+006  3.488535e-026
2.039412e+003  3.471251e+007  9.849538e+005  3.576678e-026
3.082957e+003  1.519012e+007  4.305325e+005  3.673358e-026
4.660472e+003  6.647163e+006  1.881507e+005  3.778576e-026
7.045184e+003  2.908784e+006  8.220039e+004  3.892332e-026
1.065013e+004  1.272877e+006  3.589507e+004  4.014626e-026
1.609968e+004  5.570084e+005  1.566225e+004  4.145457e-026
2.433771e+004  2.437456e+005  6.824891e+003  4.284827e-026
3.679104e+004  1.066626e+005  2.967216e+003  4.432734e-026
5.561661e+004  4.667530e+004  1.285055e+003  4.589180e-026
8.407501e+004  2.042501e+004  5.529450e+002  4.754163e-026
1.270953e+005  8.937939e+003  2.354345e+002  4.927683e-026
1.921285e+005  3.911223e+003  9.861105e+001  5.109742e-026
2.904385e+005  1.711542e+003  4.031255e+001  5.300339e-026
4.390527e+005  7.489672e+002  1.593598e+001  5.499473e-026
6.637111e+005  3.277464e+002  6.034333e+000  5.707146e-026
1.003325e+006  1.434211e+002  2.171196e+000  5.923356e-026
1.516715e+006  6.276076e+001  7.381144e-001  6.148104e-026
2.292801e+006  2.746397e+001  2.361156e-001  6.381390e-026
3.466002e+006  1.201817e+001  7.063379e-002  6.623213e-026
5.239517e+006  5.259126e+000  1.945257e-002  6.873575e-026
7.920520e+006  2.301382e+000  4.713274e-003  7.132474e-026
1.197336e+007  1.007080e+000  8.535225e-004  7.399912e-026
1.808190e+007  4.415786e-001  7.516647e-007  7.675208e-026


1) Test: M_accr=10^{-8}: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  3.059456e+004  1.841075e+006  0.000000e+000
1.848085e+000  2.664493e+004  9.373737e+005  2.188486e-026
2.846182e+000  1.338286e+004  4.243387e+005  2.988767e-026
4.383323e+000  6.062132e+003  1.844870e+005  3.111032e-026
6.750628e+000  2.635102e+003  7.881469e+004  3.108666e-026
1.039645e+001  1.125482e+003  3.341637e+004  3.091715e-026
1.601126e+001  4.771276e+002  1.412238e+004  3.079871e-026
2.465848e+001  2.016307e+002  5.960206e+003  3.076608e-026
3.797581e+001  8.509396e+001  2.513989e+003  3.082537e-026
5.848544e+001  3.589185e+001  1.060130e+003  3.097766e-026
9.007173e+001  1.513525e+001  4.470029e+002  3.122315e-026
1.387169e+002  6.381753e+000  1.884701e+002  3.156187e-026
2.136338e+002  2.690741e+000  7.946331e+001  3.199383e-026
3.290112e+002  1.134478e+000  3.350329e+001  3.251902e-026
5.067006e+002  4.783183e-001  1.412559e+001  3.313745e-026
7.803549e+002  2.016678e-001  5.955598e+000  3.384912e-026
1.201802e+003  8.502674e-002  2.510983e+000  3.465403e-026
1.850860e+003  3.584877e-002  1.058673e+000  3.555218e-026
2.850456e+003  1.511447e-002  4.463547e-001  3.654356e-026
4.389904e+003  6.372524e-003  1.881907e-001  3.762819e-026
6.760764e+003  2.686767e-003  7.934435e-002  3.880605e-026
1.041206e+004  1.132788e-003  3.345291e-002  4.007714e-026
1.603531e+004  4.776031e-004  1.410430e-002  4.144148e-026
2.469551e+004  2.013658e-004  5.946601e-003  4.289905e-026
3.803283e+004  8.489932e-005  2.507181e-003  4.444986e-026
5.857326e+004  3.579503e-005  1.057066e-003  4.609391e-026
9.020698e+004  1.509181e-005  4.456736e-004  4.783120e-026
1.389251e+005  6.362970e-006  1.879013e-004  4.966173e-026
2.139546e+005  2.682739e-006  7.922074e-005  5.158549e-026
3.295052e+005  1.131089e-006  3.339965e-005  5.360249e-026
5.074614e+005  4.768870e-007  1.408102e-005  5.571273e-026
7.815266e+005  2.010639e-007  5.936174e-006  5.791621e-026
1.203606e+006  8.477203e-008  2.502326e-006  6.021292e-026
1.853639e+006  3.574137e-008  1.054668e-006  6.260288e-026
2.854736e+006  1.506918e-008  4.443901e-007  6.508607e-026
4.396496e+006  6.353430e-009  1.871449e-007  6.766250e-026
6.770916e+006  2.678717e-009  7.872900e-008  7.033216e-026
1.042769e+007  1.129394e-009  3.305312e-008  7.309507e-026
1.605938e+007  4.761720e-010  1.382300e-008  7.595121e-026
2.473259e+007  2.007624e-010  5.738083e-009  7.890059e-026
3.808994e+007  8.464494e-011  2.348651e-009  8.194321e-026
5.866121e+007  3.568778e-011  9.355726e-010  8.507907e-026
9.034243e+007  1.504659e-011  3.533896e-010  8.830816e-026
1.391337e+008  6.343904e-012  1.194059e-010  9.163049e-026
2.142758e+008  2.674701e-012  3.019543e-011  9.504606e-026
3.296700e+008  1.129959e-012  3.496851e-014  9.854663e-026


2) Test: M_accr=10^{-8}: z=6.34e+014 cm, zmax=3.17e+015 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=4.82e+008 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  3.000949e-005  1.805840e+000  0.000000e+000
1.863710e+000  2.583705e-005  9.059675e-001  2.219204e-026
2.894512e+000  1.274438e-005  4.031553e-001  2.999824e-026
4.495441e+000  5.667962e-006  1.722436e-001  3.112338e-026
6.981831e+000  2.419879e-006  7.232034e-002  3.107397e-026
1.084342e+001  1.015598e-006  3.014187e-002  3.090233e-026
1.684082e+001  4.231947e-007  1.252375e-002  3.079025e-026
2.615534e+001  1.758185e-007  5.196830e-003  3.076871e-026
4.062163e+001  7.295439e-008  2.155309e-003  3.084299e-026
6.308911e+001  3.025627e-008  8.936839e-004  3.101399e-026
9.798316e+001  1.254547e-008  3.705257e-004  3.128187e-026
1.521768e+002  5.201397e-009  1.536158e-004  3.164665e-026
2.363445e+002  2.156439e-009  6.368642e-005  3.210834e-026
3.670646e+002  8.940212e-010  2.640310e-005  3.266694e-026
5.700848e+002  3.706429e-010  1.094616e-005  3.332245e-026
8.853939e+002  1.536606e-010  4.538036e-006  3.407487e-026
1.375098e+003  6.370431e-011  1.881369e-006  3.492419e-026
2.135652e+003  2.641039e-011  7.799737e-007  3.587043e-026
3.316863e+003  1.094916e-011  3.233597e-007  3.691357e-026
5.151392e+003  4.539279e-012  1.340577e-007  3.805362e-026
8.000582e+003  1.881884e-012  5.557731e-008  3.929058e-026
1.242564e+004  7.801872e-013  2.304110e-008  4.062445e-026
1.929815e+004  3.234483e-013  9.552319e-009  4.205523e-026
2.997179e+004  1.340944e-013  3.960173e-009  4.358292e-026
4.654893e+004  5.559257e-014  1.641796e-009  4.520752e-026
7.229474e+004  2.304744e-014  6.806494e-010  4.692902e-026
1.122803e+005  9.554955e-015  2.821805e-010  4.874743e-026
1.743816e+005  3.961272e-015  1.169847e-010  5.066276e-026
2.708306e+005  1.642255e-015  4.849857e-011  5.267499e-026
4.206247e+005  6.808423e-016  2.010598e-011  5.478413e-026
6.532686e+005  2.822621e-016  8.335188e-012  5.699018e-026
1.014586e+006  1.170196e-016  3.455376e-012  5.929314e-026
1.575745e+006  4.851371e-017  1.432377e-012  6.169301e-026
2.447275e+006  2.011270e-017  5.937264e-013  6.418978e-026
3.800842e+006  8.338278e-018  2.460671e-013  6.678347e-026
5.903055e+006  3.456864e-018  1.019535e-013  6.947406e-026
9.167985e+006  1.433139e-018  4.221951e-014  7.226157e-026
1.423872e+007  5.941475e-019  1.746445e-014  7.514598e-026
2.211403e+007  2.463203e-019  7.208847e-015  7.812730e-026
3.434511e+007  1.021189e-019  2.962951e-015  8.120553e-026
5.334110e+007  4.233623e-020  1.207533e-015  8.438067e-026
8.284360e+007  1.755166e-020  4.835948e-016  8.765272e-026
1.286637e+008  7.276526e-021  1.865871e-016  9.102167e-026
1.998265e+008  3.016686e-021  6.602608e-017  9.448754e-026
3.103488e+008  1.250651e-021  1.814149e-017  9.805031e-026
4.815180e+008  5.195305e-022  2.353850e-020  1.017016e-025




==> Prot_distr_i=70.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, zmax=3.17e+009 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=1.81e+007 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  8.215624e+012  3.495930e+011  0.000000e+000
1.814027e+000  5.151132e+012  1.649574e+011  2.117551e-026
2.742244e+000  2.493348e+012  7.403770e+010  2.961213e-026
4.145420e+000  1.133791e+012  3.283595e+010  3.106919e-026
6.266586e+000  5.041075e+011  1.446385e+010  3.111244e-026
9.473128e+000  2.221045e+011  6.349201e+009  3.095184e-026
1.432042e+001  9.747990e+010  2.782523e+009  3.082163e-026
2.164802e+001  4.271193e+010  1.218470e+009  3.076635e-026
3.272508e+001  1.870116e+010  5.333547e+008  3.079445e-026
4.947014e+001  8.185596e+009  2.334087e+008  3.090756e-026
7.478346e+001  3.582384e+009  1.021294e+008  3.110598e-026
1.130493e+002  1.567717e+009  4.468192e+007  3.138975e-026
1.708954e+002  6.860437e+008  1.954639e+007  3.175891e-026
2.583407e+002  3.002139e+008  8.549827e+006  3.221344e-026
3.905308e+002  1.313735e+008  3.739429e+006  3.275335e-026
5.903611e+002  5.748884e+007  1.635348e+006  3.337864e-026
8.924424e+002  2.515701e+007  7.151056e+005  3.408931e-026
1.349095e+003  1.100866e+007  3.126671e+005  3.488535e-026
2.039412e+003  4.817365e+006  1.366908e+005  3.576678e-026
3.082957e+003  2.108068e+006  5.974883e+004  3.673358e-026
4.660472e+003  9.224861e+005  2.611135e+004  3.778576e-026
7.045184e+003  4.036779e+005  1.140768e+004  3.892332e-026
1.065013e+004  1.766486e+005  4.981479e+003  4.014626e-026
1.609968e+004  7.730102e+004  2.173591e+003  4.145457e-026
2.433771e+004  3.382676e+004  9.471510e+002  4.284827e-026
3.679104e+004  1.480251e+004  4.117870e+002  4.432734e-026
5.561661e+004  6.477548e+003  1.783385e+002  4.589180e-026
8.407501e+004  2.834561e+003  7.673711e+001  4.754163e-026
1.270953e+005  1.240398e+003  3.267334e+001  4.927683e-026
1.921285e+005  5.427952e+002  1.368513e+001  5.109742e-026
2.904385e+005  2.375260e+002  5.594533e+000  5.300339e-026
4.390527e+005  1.039409e+002  2.211577e+000  5.499473e-026
6.637111e+005  4.548429e+001  8.374382e-001  5.707146e-026
1.003325e+006  1.990383e+001  3.013163e-001  5.923356e-026
1.516715e+006  8.709870e+000  1.024347e-001  6.148104e-026
2.292801e+006  3.811420e+000  3.276786e-002  6.381390e-026
3.466002e+006  1.667869e+000  9.802480e-003  6.623213e-026
5.239517e+006  7.298559e-001  2.699606e-003  6.873575e-026
7.920520e+006  3.193833e-001  6.541031e-004  7.132474e-026
1.197336e+007  1.397614e-001  1.184509e-004  7.399912e-026
1.808190e+007  6.128180e-002  1.043152e-007  7.675208e-026


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, zmax=3.17e+012 cm, xi_op=2.0 degrees, a=1.00e+002, qrel=1.00e-004, eta=1.00e-001, L_jet=1.80e+038 erg/s, Ep_max=3.30e+008 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  6.988211e+003  2.933911e+005  0.000000e+000
1.848085e+000  4.252131e+003  1.382023e+005  2.188486e-026
2.846182e+000  1.978763e+003  6.054765e+004  2.988767e-026
4.383323e+000  8.651750e+002  2.591708e+004  3.111032e-026
6.750628e+000  3.701293e+002  1.099522e+004  3.108666e-026
1.039645e+001  1.569957e+002  4.647810e+003  3.091715e-026
1.601126e+001  6.635902e+001  1.961732e+003  3.079871e-026
2.465848e+001  2.800774e+001  8.274794e+002  3.076608e-026
3.797581e+001  1.181381e+001  3.489471e+002  3.082537e-026
5.848544e+001  4.981844e+000  1.471341e+002  3.097766e-026
9.007173e+001  2.100598e+000  6.203642e+001  3.122315e-026
1.387169e+002  8.856784e-001  2.615601e+001  3.156187e-026
2.136338e+002  3.734227e-001  1.102789e+001  3.199383e-026
3.290112e+002  1.574424e-001  4.649560e+000  3.251902e-026
5.067006e+002  6.638064e-002  1.960337e+000  3.313745e-026
7.803549e+002  2.798727e-002  8.265118e-001  3.384912e-026
1.201802e+003  1.179992e-002  3.484715e-001  3.465403e-026
1.850860e+003  4.975054e-003  1.469215e-001  3.555218e-026
2.850456e+003  2.097570e-003  6.194462e-002  3.654356e-026
4.389904e+003  8.843720e-004  2.611690e-002  3.762819e-026
6.760764e+003  3.728666e-004  1.101132e-002  3.880605e-026
1.041206e+004  1.572071e-004  4.642558e-003  4.007714e-026
1.603531e+004  6.628124e-005  1.957379e-003  4.144148e-026
2.469551e+004  2.794533e-005  8.252629e-004  4.289905e-026
3.803283e+004  1.178224e-005  3.479439e-004  4.444986e-026
5.857326e+004  4.967596e-006  1.466984e-004  4.609391e-026
9.020698e+004  2.094425e-006  6.185009e-005  4.783120e-026
1.389251e+005  8.830461e-007  2.607673e-005  4.966173e-026
2.139546e+005  3.723076e-007  1.099417e-005  5.158549e-026
3.295052e+005  1.569714e-007  4.635167e-006  5.360249e-026
5.074614e+005  6.618186e-008  1.954148e-006  5.571273e-026
7.815266e+005  2.790343e-008  8.238157e-007  5.791621e-026
1.203606e+006  1.176457e-008  3.472701e-007  6.021292e-026
1.853639e+006  4.960148e-009  1.463657e-007  6.260288e-026
2.854736e+006  2.091285e-009  6.167197e-008  6.508607e-026
4.396496e+006  8.817221e-010  2.597177e-008  6.766250e-026
6.770916e+006  3.717494e-010  1.092593e-008  7.033216e-026
1.042769e+007  1.567360e-010  4.587076e-009  7.309507e-026
1.605938e+007  6.608264e-011  1.918341e-009  7.595121e-026
2.473259e+007  2.786159e-011  7.963249e-010  7.890059e-026
3.808994e+007  1.174693e-011  3.259432e-010  8.194321e-026
5.866121e+007  4.952711e-012  1.298377e-010  8.507907e-026
9.034243e+007  2.088149e-012  4.904303e-011  8.830816e-026
1.391337e+008  8.804002e-013  1.657102e-011  9.163049e-026
2.142758e+008  3.711920e-013  4.190489e-012  9.504606e-026
3.296700e+008  1.568145e-013  4.852892e-015  9.854663e-026




==> t_electron.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, xi_op=2.0 degrees, a=1.00e+002, Ee_max=5.49e+000 GeV 
   E (GeV)        anttsyn         anttad       
1.000000e-003  3.535195e+005  2.205063e+001 
1.538079e-003  5.437410e+005  2.205063e+001 
2.365687e-003  8.363165e+005  2.205063e+001 
3.638613e-003  1.286321e+006  2.205063e+001 
5.596474e-003  1.978463e+006  2.205063e+001 
8.607818e-003  3.043032e+006  2.205063e+001 
1.323950e-002  4.680423e+006  2.205063e+001 
2.036340e-002  7.198860e+006  2.205063e+001 
3.132052e-002  1.107242e+007  2.205063e+001 
4.817343e-002  1.703025e+007  2.205063e+001 
7.409453e-002  2.619387e+007  2.205063e+001 
1.139632e-001  4.028823e+007  2.205063e+001 
1.752845e-001  6.196648e+007  2.205063e+001 
2.696013e-001  9.530934e+007  2.205063e+001 
4.146681e-001  1.465933e+008  2.205063e+001 
6.377923e-001  2.254720e+008  2.205063e+001 
9.809749e-001  3.467938e+008  2.205063e+001 
1.508817e+000  5.333962e+008  2.205063e+001 
2.320679e+000  8.204055e+008  2.205063e+001 
3.569388e+000  1.261848e+009  2.205063e+001 
5.484510e+000  1.938881e+009  2.205063e+001 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, xi_op=2.0 degrees, a=1.00e+002, Ee_max=1.74e+002 GeV 
   E (GeV)        anttsyn         anttad       
1.000000e-003  3.535195e-001  2.205063e-002 
1.495151e-003  5.285650e-001  2.205063e-002 
2.235476e-003  7.902844e-001  2.205063e-002 
3.342373e-003  1.181594e+000  2.205063e-002 
4.997352e-003  1.766661e+000  2.205063e-002 
7.471794e-003  2.641425e+000  2.205063e-002 
1.117146e-002  3.949329e+000  2.205063e-002 
1.670301e-002  5.904842e+000  2.205063e-002 
2.497352e-002  8.828628e+000  2.205063e-002 
3.733918e-002  1.320013e+001  2.205063e-002 
5.582770e-002  1.973618e+001  2.205063e-002 
8.347083e-002  2.950857e+001  2.205063e-002 
1.248015e-001  4.411976e+001  2.205063e-002 
1.865970e-001  6.596569e+001  2.205063e-002 
2.789907e-001  9.862865e+001  2.205063e-002 
4.171331e-001  1.474647e+002  2.205063e-002 
6.236768e-001  2.204819e+002  2.205063e-002 
9.324908e-001  3.296537e+002  2.205063e-002 
1.394214e+000  4.928820e+002  2.205063e-002 
2.084561e+000  7.369329e+002  2.205063e-002 
3.116732e+000  1.101826e+003  2.205063e-002 
4.659985e+000  1.647396e+003  2.205063e-002 
6.967379e+000  2.463105e+003  2.205063e-002 
1.041728e+001  3.682713e+003  2.205063e-002 
1.557541e+001  5.506211e+003  2.205063e-002 
2.328758e+001  8.232615e+003  2.205063e-002 
3.481844e+001  1.230900e+004  2.205063e-002 
5.205882e+001  1.840381e+004  2.205063e-002 
7.783578e+001  2.751647e+004  2.205063e-002 
1.163762e+002  4.114127e+004  2.205063e-002 
1.738260e+002  6.145089e+004  2.205063e-002 




==> t_muon.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=1.81e+007 GeV 
    E (GeV)       anttsyn         anttIC         anttad       anttmuon 
1.200000e+000  2.317279e-001  0.000000e+000  2.205063e+001  4.004969e+004 
1.814027e+000  3.503005e-001  0.000000e+000  2.205063e+001  2.649734e+004 
2.742244e+000  5.295454e-001  0.000000e+000  2.205063e+001  1.753230e+004 
4.145420e+000  8.005079e-001  0.000000e+000  2.205063e+001  1.160182e+004 
6.266586e+000  1.210119e+000  0.000000e+000  2.205063e+001  7.678740e+003 
9.473128e+000  1.829323e+000  0.000000e+000  2.205063e+001  5.083575e+003 
1.432042e+001  2.765368e+000  0.000000e+000  2.205063e+001  3.366843e+003 
2.164802e+001  4.180376e+000  0.000000e+000  2.205063e+001  2.231205e+003 
3.272508e+001  6.319428e+000  0.000000e+000  2.205063e+001  1.479967e+003 
4.947014e+001  9.553010e+000  0.000000e+000  2.205063e+001  9.830139e+002 
7.478346e+001  1.444118e+001  0.000000e+000  2.205063e+001  6.542738e+002 
1.130493e+002  2.183057e+001  0.000000e+000  2.205063e+001  4.368083e+002 
1.708954e+002  3.300103e+001  0.000000e+000  2.205063e+001  2.929523e+002 
2.583407e+002  4.988730e+001  0.000000e+000  2.205063e+001  1.977899e+002 
3.905308e+002  7.541407e+001  0.000000e+000  2.205063e+001  1.348389e+002 
5.903611e+002  1.140026e+002  0.000000e+000  2.205063e+001  9.319600e+001 
8.924424e+002  1.723365e+002  0.000000e+000  2.205063e+001  6.564875e+001 
1.349095e+003  2.605192e+002  0.000000e+000  2.205063e+001  4.742593e+001 
2.039412e+003  3.938240e+002  0.000000e+000  2.205063e+001  3.537132e+001 
3.082957e+003  5.953393e+002  0.000000e+000  2.205063e+001  2.739705e+001 
4.660472e+003  8.999679e+002  0.000000e+000  2.205063e+001  2.212197e+001 
7.045184e+003  1.360471e+003  0.000000e+000  2.205063e+001  1.863245e+001 
1.065013e+004  2.056610e+003  0.000000e+000  2.205063e+001  1.632409e+001 
1.609968e+004  3.108954e+003  0.000000e+000  2.205063e+001  1.479708e+001 
2.433771e+004  4.699771e+003  0.000000e+000  2.205063e+001  1.378695e+001 
3.679104e+004  7.104592e+003  0.000000e+000  2.205063e+001  1.311874e+001 
5.561661e+004  1.073993e+004  0.000000e+000  2.205063e+001  1.267670e+001 
8.407501e+004  1.623544e+004  0.000000e+000  2.205063e+001  1.238429e+001 
1.270953e+005  2.454293e+004  0.000000e+000  2.205063e+001  1.219086e+001 
1.921285e+005  3.710128e+004  0.000000e+000  2.205063e+001  1.206290e+001 
2.904385e+005  5.608559e+004  0.000000e+000  2.205063e+001  1.197826e+001 
4.390527e+005  8.478397e+004  0.000000e+000  2.205063e+001  1.192227e+001 
6.637111e+005  1.281670e+005  0.000000e+000  2.205063e+001  1.188522e+001 
1.003325e+006  1.937486e+005  0.000000e+000  2.205063e+001  1.186072e+001 
1.516715e+006  2.928877e+005  0.000000e+000  2.205063e+001  1.184451e+001 
2.292801e+006  4.427550e+005  0.000000e+000  2.205063e+001  1.183379e+001 
3.466002e+006  6.693079e+005  0.000000e+000  2.205063e+001  1.182670e+001 
5.239517e+006  1.011785e+006  0.000000e+000  2.205063e+001  1.182201e+001 
7.920520e+006  1.529505e+006  0.000000e+000  2.205063e+001  1.181890e+001 
1.197336e+007  2.312135e+006  0.000000e+000  2.205063e+001  1.181685e+001 
1.808190e+007  3.491734e+006  0.000000e+000  2.205063e+001  1.181549e+001 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=3.30e+008 GeV 
    E (GeV)       anttsyn         anttIC         anttad       anttmuon 
1.200000e+000  2.317279e-007  0.000000e+000  2.205063e-002  4.003789e+004 
1.848085e+000  3.568774e-007  0.000000e+000  2.205063e-002  2.599744e+004 
2.846182e+000  5.496165e-007  0.000000e+000  2.205063e-002  1.688068e+004 
4.383323e+000  8.464484e-007  0.000000e+000  2.205063e-002  1.096098e+004 
6.750628e+000  1.303591e-006  0.000000e+000  2.205063e-002  7.117195e+003 
1.039645e+001  2.007622e-006  0.000000e+000  2.205063e-002  4.621347e+003 
1.601126e+001  3.091880e-006  0.000000e+000  2.205063e-002  3.000740e+003 
2.465848e+001  4.761715e-006  0.000000e+000  2.205063e-002  1.948447e+003 
3.797581e+001  7.333379e-006  0.000000e+000  2.205063e-002  1.265171e+003 
5.848544e+001  1.129392e-005  0.000000e+000  2.205063e-002  8.215061e+002 
9.007173e+001  1.739344e-005  0.000000e+000  2.205063e-002  5.334251e+002 
1.387169e+002  2.678714e-005  0.000000e+000  2.205063e-002  3.463681e+002 
2.136338e+002  4.125409e-005  0.000000e+000  2.205063e-002  2.249081e+002 
3.290112e+002  6.353423e-005  0.000000e+000  2.205063e-002  1.460417e+002 
5.067006e+002  9.784722e-005  0.000000e+000  2.205063e-002  9.483202e+001 
7.803549e+002  1.506917e-004  0.000000e+000  2.205063e-002  6.158054e+001 
1.201802e+003  2.320759e-004  0.000000e+000  2.205063e-002  3.998966e+001 
1.850860e+003  3.574133e-004  0.000000e+000  2.205063e-002  2.597026e+001 
2.850456e+003  5.504418e-004  0.000000e+000  2.205063e-002  1.686717e+001 
4.389904e+003  8.477194e-004  0.000000e+000  2.205063e-002  1.095635e+001 
6.760764e+003  1.305548e-003  0.000000e+000  2.205063e-002  7.118325e+000 
1.041206e+004  2.010637e-003  0.000000e+000  2.205063e-002  4.626219e+000 
1.603531e+004  3.096523e-003  0.000000e+000  2.205063e-002  3.008042e+000 
2.469551e+004  4.768865e-003  0.000000e+000  2.205063e-002  1.957327e+000 
3.803283e+004  7.344391e-003  0.000000e+000  2.205063e-002  1.275075e+000 
5.857326e+004  1.131088e-002  0.000000e+000  2.205063e-002  8.320754e-001 
9.020698e+004  1.741956e-002  0.000000e+000  2.205063e-002  5.444263e-001 
1.389251e+005  2.682736e-002  0.000000e+000  2.205063e-002  3.576498e-001 
2.139546e+005  4.131604e-002  0.000000e+000  2.205063e-002  2.363720e-001 
3.295052e+005  6.362963e-002  0.000000e+000  2.205063e-002  1.576237e-001 
5.074614e+005  9.799414e-002  0.000000e+000  2.205063e-002  1.064909e-001 
7.815266e+005  1.509179e-001  0.000000e+000  2.205063e-002  7.328925e-002 
1.203606e+006  2.324243e-001  0.000000e+000  2.205063e-002  5.173075e-002 
1.853639e+006  3.579500e-001  0.000000e+000  2.205063e-002  3.773236e-002 
2.854736e+006  5.512683e-001  0.000000e+000  2.205063e-002  2.864292e-002 
4.396496e+006  8.489923e-001  0.000000e+000  2.205063e-002  2.274096e-002 
6.770916e+006  1.307508e+000  0.000000e+000  2.205063e-002  1.890869e-002 
1.042769e+007  2.013656e+000  0.000000e+000  2.205063e-002  1.642032e-002 
1.605938e+007  3.101173e+000  0.000000e+000  2.205063e-002  1.480457e-002 
2.473259e+007  4.776026e+000  0.000000e+000  2.205063e-002  1.375543e-002 
3.808994e+007  7.355419e+000  0.000000e+000  2.205063e-002  1.307420e-002 
5.866121e+007  1.132787e+001  0.000000e+000  2.205063e-002  1.263187e-002 
9.034243e+007  1.744572e+001  0.000000e+000  2.205063e-002  1.234465e-002 
1.391337e+008  2.686764e+001  0.000000e+000  2.205063e-002  1.215815e-002 
2.142758e+008  4.137808e+001  0.000000e+000  2.205063e-002  1.203706e-002 
3.296700e+008  6.366145e+001  0.000000e+000  2.205063e-002  1.195857e-002 




==> t_pion.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=1.81e+007 GeV 
   E (GeV)        anttsyn     antpionproton      anttad        anttpion       anttpi_g 
1.200000e+000  7.621424e-002  0.000000e+000  2.205063e+001  4.474371e+006  4.940656e-324 
1.814027e+000  1.152122e-001  5.590609e-001  2.205063e+001  2.959853e+006  4.940656e-324 
2.742244e+000  1.741650e-001  7.817986e-001  2.205063e+001  1.957981e+006  4.940656e-324 
4.145420e+000  2.632834e-001  8.202668e-001  2.205063e+001  1.295232e+006  4.940656e-324 
6.266586e+000  3.980025e-001  8.214087e-001  2.205063e+001  8.568150e+005  4.940656e-324 
9.473128e+000  6.016560e-001  8.171685e-001  2.205063e+001  5.667972e+005  4.940656e-324 
1.432042e+001  9.095168e-001  8.137308e-001  2.205063e+001  3.749470e+005  4.940656e-324 
2.164802e+001  1.374906e+000  8.122713e-001  2.205063e+001  2.480359e+005  4.940656e-324 
3.272508e+001  2.078431e+000  8.130134e-001  2.205063e+001  1.640826e+005  4.940656e-324 
4.947014e+001  3.141941e+000  8.159996e-001  2.205063e+001  1.085466e+005  4.940656e-324 
7.478346e+001  4.749637e+000  8.212380e-001  2.205063e+001  7.180884e+004  4.940656e-324 
1.130493e+002  7.179974e+000  8.287301e-001  2.205063e+001  4.750639e+004  4.940656e-324 
1.708954e+002  1.085389e+001  8.384762e-001  2.205063e+001  3.143004e+004  4.940656e-324 
2.583407e+002  1.640770e+001  8.504764e-001  2.205063e+001  2.079534e+004  4.940656e-324 
3.905308e+002  2.480334e+001  8.647308e-001  2.205063e+001  1.376036e+004  4.940656e-324 
5.903611e+002  3.749494e+001  8.812392e-001  2.205063e+001  9.106637e+003  4.940656e-324 
8.924424e+002  5.668068e+001  9.000017e-001  2.205063e+001  6.028146e+003  4.940656e-324 
1.349095e+003  8.568356e+001  9.210184e-001  2.205063e+001  3.991688e+003  4.940656e-324 
2.039412e+003  1.295269e+002  9.442891e-001  2.205063e+001  2.644547e+003  4.940656e-324 
3.082957e+003  1.958044e+002  9.698139e-001  2.205063e+001  1.753398e+003  4.940656e-324 
4.660472e+003  2.959953e+002  9.975929e-001  2.205063e+001  1.163892e+003  4.940656e-324 
7.045184e+003  4.474528e+002  1.027626e+000  2.205063e+001  7.739265e+002  4.940656e-324 
1.065013e+004  6.764094e+002  1.059913e+000  2.205063e+001  5.159600e+002  4.940656e-324 
1.609968e+004  1.022521e+003  1.094454e+000  2.205063e+001  3.453121e+002  4.940656e-324 
2.433771e+004  1.545733e+003  1.131250e+000  2.205063e+001  2.324265e+002  4.940656e-324 
3.679104e+004  2.336668e+003  1.170299e+000  2.205063e+001  1.577514e+002  4.940656e-324 
5.561661e+004  3.532315e+003  1.211603e+000  2.205063e+001  1.083529e+002  4.940656e-324 
8.407501e+004  5.339761e+003  1.255160e+000  2.205063e+001  7.567522e+001  4.940656e-324 
1.270953e+005  8.072057e+003  1.300972e+000  2.205063e+001  5.405855e+001  4.940656e-324 
1.921285e+005  1.220244e+004  1.349038e+000  2.205063e+001  3.975887e+001  4.940656e-324 
2.904385e+005  1.844629e+004  1.399358e+000  2.205063e+001  3.029947e+001  4.940656e-324 
4.390527e+005  2.788506e+004  1.451932e+000  2.205063e+001  2.404196e+001  4.940656e-324 
6.637111e+005  4.215353e+004  1.506760e+000  2.205063e+001  1.990255e+001  4.940656e-324 
1.003325e+006  6.372303e+004  1.563842e+000  2.205063e+001  1.716427e+001  4.940656e-324 
1.516715e+006  9.632940e+004  1.623179e+000  2.205063e+001  1.535287e+001  4.940656e-324 
2.292801e+006  1.456201e+005  1.684769e+000  2.205063e+001  1.415461e+001  4.940656e-324 
3.466002e+006  2.201323e+005  1.748614e+000  2.205063e+001  1.336195e+001  4.940656e-324 
5.239517e+006  3.327715e+005  1.814713e+000  2.205063e+001  1.283759e+001  4.940656e-324 
7.920520e+006  5.030470e+005  1.883065e+000  2.205063e+001  1.249072e+001  4.940656e-324 
1.197336e+007  7.604506e+005  1.953672e+000  2.205063e+001  1.226127e+001  4.940656e-324 
1.808190e+007  1.148415e+006  2.026354e+000  2.205063e+001  1.210978e+001  4.940656e-324 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=3.30e+008 GeV 
   E (GeV)        anttsyn     antpionproton      anttad        anttpion       anttpi_g 
1.200000e+000  7.621424e-008  0.000000e+000  2.205063e-002  4.474359e+006  4.940656e-324 
1.848085e+000  1.173753e-007  5.777886e-007  2.205063e-002  2.905294e+006  4.940656e-324 
2.846182e+000  1.807663e-007  7.890730e-007  2.205063e-002  1.886468e+006  4.940656e-324 
4.383323e+000  2.783930e-007  8.213526e-007  2.205063e-002  1.224923e+006  4.940656e-324 
6.750628e+000  4.287450e-007  8.207281e-007  2.205063e-002  7.953677e+005  4.940656e-324 
1.039645e+001  6.602976e-007  8.162527e-007  2.205063e-002  5.164487e+005  4.940656e-324 
1.601126e+001  1.016905e-006  8.131258e-007  2.205063e-002  3.353409e+005  4.940656e-324 
2.465848e+001  1.566106e-006  8.122642e-007  2.205063e-002  2.177438e+005  4.940656e-324 
3.797581e+001  2.411915e-006  8.138295e-007  2.205063e-002  1.413856e+005  4.940656e-324 
5.848544e+001  3.714520e-006  8.178503e-007  2.205063e-002  9.180458e+004  4.940656e-324 
9.007173e+001  5.720624e-006  8.243315e-007  2.205063e-002  5.961062e+004  4.940656e-324 
1.387169e+002  8.810166e-006  8.332742e-007  2.205063e-002  3.870642e+004  4.940656e-324 
2.136338e+002  1.356828e-005  8.446784e-007  2.205063e-002  2.513288e+004  4.940656e-324 
3.290112e+002  2.089612e-005  8.585442e-007  2.205063e-002  1.631931e+004  4.940656e-324 
5.067006e+002  3.218150e-005  8.748716e-007  2.205063e-002  1.059647e+004  4.940656e-324 
7.803549e+002  4.956179e-005  8.936606e-007  2.205063e-002  6.880511e+003  4.940656e-324 
1.201802e+003  7.632868e-005  9.149113e-007  2.205063e-002  4.467662e+003  4.940656e-324 
1.850860e+003  1.175516e-004  9.386235e-007  2.205063e-002  2.900950e+003  4.940656e-324 
2.850456e+003  1.810378e-004  9.647973e-007  2.205063e-002  1.883651e+003  4.940656e-324 
4.389904e+003  2.788110e-004  9.934327e-007  2.205063e-002  1.223098e+003  4.940656e-324 
6.760764e+003  4.293887e-004  1.024530e-006  2.205063e-002  7.941870e+002  4.940656e-324 
1.041206e+004  6.612891e-004  1.058088e-006  2.205063e-002  5.156862e+002  4.940656e-324 
1.603531e+004  1.018432e-003  1.094109e-006  2.205063e-002  3.348499e+002  4.940656e-324 
2.469551e+004  1.568458e-003  1.132590e-006  2.205063e-002  2.174291e+002  4.940656e-324 
3.803283e+004  2.415536e-003  1.173534e-006  2.205063e-002  1.411854e+002  4.940656e-324 
5.857326e+004  3.720097e-003  1.216939e-006  2.205063e-002  9.167874e+001  4.940656e-324 
9.020698e+004  5.729213e-003  1.262806e-006  2.205063e-002  5.953305e+001  4.940656e-324 
1.389251e+005  8.823395e-003  1.311134e-006  2.205063e-002  3.866019e+001  4.940656e-324 
2.139546e+005  1.358865e-002  1.361924e-006  2.205063e-002  2.510700e+001  4.940656e-324 
3.295052e+005  2.092749e-002  1.415175e-006  2.205063e-002  1.630664e+001  4.940656e-324 
5.074614e+005  3.222982e-002  1.470888e-006  2.205063e-002  1.059238e+001  4.940656e-324 
7.815266e+005  4.963621e-002  1.529063e-006  2.205063e-002  6.881996e+000  4.940656e-324 
1.203606e+006  7.644329e-002  1.589699e-006  2.205063e-002  4.472765e+000  4.940656e-324 
1.853639e+006  1.177281e-001  1.652797e-006  2.205063e-002  2.908402e+000  4.940656e-324 
2.854736e+006  1.813096e-001  1.718356e-006  2.205063e-002  1.892628e+000  4.940656e-324 
4.396496e+006  2.792297e-001  1.786377e-006  2.205063e-002  1.233065e+000  4.940656e-324 
6.770916e+006  4.300335e-001  1.856860e-006  2.205063e-002  8.047973e-001  4.940656e-324 
1.042769e+007  6.622821e-001  1.929804e-006  2.205063e-002  5.267141e-001  4.940656e-324 
1.605938e+007  1.019961e+000  2.005210e-006  2.205063e-002  3.461489e-001  4.940656e-324 
2.473259e+007  1.570813e+000  2.083078e-006  2.205063e-002  2.289042e-001  4.940656e-324 
3.808994e+007  2.419163e+000  2.163407e-006  2.205063e-002  1.527747e-001  4.940656e-324 
5.866121e+007  3.725683e+000  2.246197e-006  2.205063e-002  1.033423e-001  4.940656e-324 
9.034243e+007  5.737816e+000  2.331450e-006  2.205063e-002  7.124483e-002  4.940656e-324 
1.391337e+008  8.836644e+000  2.419163e-006  2.205063e-002  5.040326e-002  4.940656e-324 
2.142758e+008  1.360906e+001  2.509339e-006  2.205063e-002  3.687040e-002  4.940656e-324 
3.296700e+008  2.093796e+001  2.601758e-006  2.205063e-002  2.809952e-002  4.940656e-324 




==> t_proton.txt <==
0) Test: M_accr=10^{-8}, i=70: z=6.34e+008 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=1.81e+007 GeV 
    E (GeV)      anttsyn        antt_pp         anttad         anttpg 
1.200000e+000  3.732162e-005  0.000000e+000  2.205063e+001  5.780568e-322 
1.814027e+000  5.641868e-005  8.385913e-001  2.205063e+001  5.780568e-322 
2.742244e+000  8.528749e-005  1.172698e+000  2.205063e+001  5.780568e-322 
4.145420e+000  1.289282e-004  1.230400e+000  2.205063e+001  5.780568e-322 
6.266586e+000  1.948993e-004  1.232113e+000  2.205063e+001  5.780568e-322 
9.473128e+000  2.946271e-004  1.225753e+000  2.205063e+001  5.780568e-322 
1.432042e+001  4.453845e-004  1.220596e+000  2.205063e+001  5.780568e-322 
2.164802e+001  6.732827e-004  1.218407e+000  2.205063e+001  5.780568e-322 
3.272508e+001  1.017794e-003  1.219520e+000  2.205063e+001  5.780568e-322 
4.947014e+001  1.538588e-003  1.223999e+000  2.205063e+001  5.780568e-322 
7.478346e+001  2.325867e-003  1.231857e+000  2.205063e+001  5.780568e-322 
1.130493e+002  3.515987e-003  1.243095e+000  2.205063e+001  5.780568e-322 
1.708954e+002  5.315078e-003  1.257714e+000  2.205063e+001  5.780568e-322 
2.583407e+002  8.034745e-003  1.275715e+000  2.205063e+001  5.780568e-322 
3.905308e+002  1.214603e-002  1.297096e+000  2.205063e+001  5.780568e-322 
5.903611e+002  1.836103e-002  1.321859e+000  2.205063e+001  5.780568e-322 
8.924424e+002  2.775616e-002  1.350003e+000  2.205063e+001  5.780568e-322 
1.349095e+003  4.195868e-002  1.381528e+000  2.205063e+001  5.780568e-322 
2.039412e+003  6.342847e-002  1.416434e+000  2.205063e+001  5.780568e-322 
3.082957e+003  9.588412e-002  1.454721e+000  2.205063e+001  5.780568e-322 
4.660472e+003  1.449470e-001  1.496389e+000  2.205063e+001  5.780568e-322 
7.045184e+003  2.191147e-001  1.541439e+000  2.205063e+001  5.780568e-322 
1.065013e+004  3.312333e-001  1.589870e+000  2.205063e+001  5.780568e-322 
1.609968e+004  5.007217e-001  1.641682e+000  2.205063e+001  5.780568e-322 
2.433771e+004  7.569355e-001  1.696875e+000  2.205063e+001  5.780568e-322 
3.679104e+004  1.144251e+000  1.755449e+000  2.205063e+001  5.780568e-322 
5.561661e+004  1.729752e+000  1.817404e+000  2.205063e+001  5.780568e-322 
8.407501e+004  2.614846e+000  1.882741e+000  2.205063e+001  5.780568e-322 
1.270953e+005  3.952834e+000  1.951458e+000  2.205063e+001  5.780568e-322 
1.921285e+005  5.975456e+000  2.023557e+000  2.205063e+001  5.780568e-322 
2.904385e+005  9.033030e+000  2.099037e+000  2.205063e+001  5.780568e-322 
4.390527e+005  1.365513e+001  2.177898e+000  2.205063e+001  5.780568e-322 
6.637111e+005  2.064231e+001  2.260140e+000  2.205063e+001  5.780568e-322 
1.003325e+006  3.120475e+001  2.345764e+000  2.205063e+001  5.780568e-322 
1.516715e+006  4.717188e+001  2.434768e+000  2.205063e+001  5.780568e-322 
2.292801e+006  7.130921e+001  2.527154e+000  2.205063e+001  5.780568e-322 
3.466002e+006  1.077973e+002  2.622921e+000  2.205063e+001  5.780568e-322 
5.239517e+006  1.629560e+002  2.722069e+000  2.205063e+001  5.780568e-322 
7.920520e+006  2.463389e+002  2.824598e+000  2.205063e+001  5.780568e-322 
1.197336e+007  3.723877e+002  2.930508e+000  2.205063e+001  5.780568e-322 
1.808190e+007  5.623715e+002  3.039531e+000  2.205063e+001  5.780568e-322 


1) Test: M_accr=10^{-8}, i=70: z=6.34e+011 cm, xi_op=2.0 degrees, a=1.00e+002, Ep_max=3.30e+008 GeV 
    E (GeV)      anttsyn        antt_pp         anttad         anttpg 
1.200000e+000  3.732162e-011  0.000000e+000  2.205063e-002  5.780568e-322 
1.848085e+000  5.747794e-011  8.666829e-007  2.205063e-002  5.780568e-322 
2.846182e+000  8.852010e-011  1.183610e-006  2.205063e-002  5.780568e-322 
4.383323e+000  1.363272e-010  1.232029e-006  2.205063e-002  5.780568e-322 
6.750628e+000  2.099536e-010  1.231092e-006  2.205063e-002  5.780568e-322 
1.039645e+001  3.233435e-010  1.224379e-006  2.205063e-002  5.780568e-322 
1.601126e+001  4.979719e-010  1.219689e-006  2.205063e-002  5.780568e-322 
2.465848e+001  7.669120e-010  1.218396e-006  2.205063e-002  5.780568e-322 
3.797581e+001  1.181099e-009  1.220744e-006  2.205063e-002  5.780568e-322 
5.848544e+001  1.818976e-009  1.226775e-006  2.205063e-002  5.780568e-322 
9.007173e+001  2.801352e-009  1.236497e-006  2.205063e-002  5.780568e-322 
1.387169e+002  4.314281e-009  1.249911e-006  2.205063e-002  5.780568e-322 
2.136338e+002  6.644299e-009  1.267018e-006  2.205063e-002  5.780568e-322 
3.290112e+002  1.023269e-008  1.287816e-006  2.205063e-002  5.780568e-322 
5.067006e+002  1.575907e-008  1.312307e-006  2.205063e-002  5.780568e-322 
7.803549e+002  2.427009e-008  1.340491e-006  2.205063e-002  5.780568e-322 
1.201802e+003  3.737766e-008  1.372367e-006  2.205063e-002  5.780568e-322 
1.850860e+003  5.756424e-008  1.407935e-006  2.205063e-002  5.780568e-322 
2.850456e+003  8.865302e-008  1.447196e-006  2.205063e-002  5.780568e-322 
4.389904e+003  1.365319e-007  1.490149e-006  2.205063e-002  5.780568e-322 
6.760764e+003  2.102689e-007  1.536795e-006  2.205063e-002  5.780568e-322 
1.041206e+004  3.238290e-007  1.587133e-006  2.205063e-002  5.780568e-322 
1.603531e+004  4.987196e-007  1.641163e-006  2.205063e-002  5.780568e-322 
2.469551e+004  7.680636e-007  1.698886e-006  2.205063e-002  5.780568e-322 
3.803283e+004  1.182872e-006  1.760301e-006  2.205063e-002  5.780568e-322 
5.857326e+004  1.821707e-006  1.825408e-006  2.205063e-002  5.780568e-322 
9.020698e+004  2.805559e-006  1.894208e-006  2.205063e-002  5.780568e-322 
1.389251e+005  4.320759e-006  1.966701e-006  2.205063e-002  5.780568e-322 
2.139546e+005  6.654276e-006  2.042885e-006  2.205063e-002  5.780568e-322 
3.295052e+005  1.024806e-005  2.122763e-006  2.205063e-002  5.780568e-322 
5.074614e+005  1.578273e-005  2.206332e-006  2.205063e-002  5.780568e-322 
7.815266e+005  2.430653e-005  2.293594e-006  2.205063e-002  5.780568e-322 
1.203606e+006  3.743378e-005  2.384549e-006  2.205063e-002  5.780568e-322 
1.853639e+006  5.765068e-005  2.479195e-006  2.205063e-002  5.780568e-322 
2.854736e+006  8.878614e-005  2.577534e-006  2.205063e-002  5.780568e-322 
4.396496e+006  1.367369e-004  2.679566e-006  2.205063e-002  5.780568e-322 
6.770916e+006  2.105846e-004  2.785290e-006  2.205063e-002  5.780568e-322 
1.042769e+007  3.243152e-004  2.894706e-006  2.205063e-002  5.780568e-322 
1.605938e+007  4.994685e-004  3.007815e-006  2.205063e-002  5.780568e-322 
2.473259e+007  7.692168e-004  3.124616e-006  2.205063e-002  5.780568e-322 
3.808994e+007  1.184649e-003  3.245110e-006  2.205063e-002  5.780568e-322 
5.866121e+007  1.824443e-003  3.369296e-006  2.205063e-002  5.780568e-322 
9.034243e+007  2.809771e-003  3.497174e-006  2.205063e-002  5.780568e-322 
1.391337e+008  4.327247e-003  3.628745e-006  2.205063e-002  5.780568e-322 
2.142758e+008  6.664268e-003  3.764008e-006  2.205063e-002  5.780568e-322 
3.296700e+008  1.025318e-002  3.902638e-006  2.205063e-002  5.780568e-322 



